Generating Medical Image Counterfactuals using Causal Explanations

Deep learning models have achieved impressive performance in medical image diagnosis, yet their deployment in clinical settings remains constrained by limited explainability. Counterfactual images provide one means of auditing model behavior by showing how an image would need to change for a classifier to produce a different prediction. Existing approaches typically generate such explanations using auxiliary models, including generative adversarial networks and diffusion models. While often capable of producing visually realistic images, these methods explain one black-box model using another, making it difficult to separate the classifier's decision-making process from the inductive biases of the generator. We propose a novel counterfactual-generation framework that requires no generative model. Instead, counterfactuals are constructed directly from causal evidence extracted from the classifier. The resulting approach is deterministic, requires no additional model training, and enables controllable edits within user-specified regions of interest. Experiments on real-world medical imaging datasets demonstrate that the proposed method successfully changes classifier predictions while remaining closer to the original image than generative baselines, providing a more direct and transparent view of the classifier's decision boundary.

==> plots_data/brain/merged_distances_histogram_diffusion_l1.csv <==
x,y
4.388724517822265,0.0002022580311562612
6.653579966227213,0.0003438386529656439
8.91843541463216,0.0015068223321141458
11.183290863037108,0.003944031607547092
13.448146311442056,0.007493660054339475
15.713001759847003,0.016039061870691495
17.977857208251955,0.028467817885243756
20.2427126566569,0.041695493122863234
22.50756810506185,0.04903745965383552
24.772423553466794,0.0491790402756449
27.037279001871745,0.04886554032735269
29.30213445027669,0.04305062193161018
31.56698989868164,0.033716413793748734
33.831845347086585,0.024776608816642027
36.09670079549153,0.018405480835219735
38.36155624389648,0.015027771714910227
40.626411692301424,0.01257033663636165
42.891267140706375,0.010203917671833358
45.15612258911132,0.007797047101073855
47.42097803751627,0.005258708810062798
49.685833485921215,0.004287870260512743
51.950688934326166,0.00335748331719393
54.21554438273111,0.0028619511408610908
56.48039983113606,0.0025990157003579597
58.745255279541006,0.0020023545084469885
61.01011072794596,0.001678741658596965
63.27496617635091,0.0014663707258828864
65.53982162475586,0.001253999793168821
67.8046770731608,0.0009404998448766158
70.06953252156575,0.0009101611402031708
72.3343879699707,0.0004955321763328406
74.59924341837565,0.0005157579794484667
76.8640988667806,0.000273048342060953
79.12895431518554,0.0003438386529656445
81.3938097635905,0.00021237093271407321
83.65866521199544,0.0003944031607547098
85.92352066040038,0.00013146772025156997
88.18837610880533,0.00015169352336719515
90.45323155721029,5.0564507789065366e-05
92.71808700561523,2.0225803115626147e-05


==> plots_data/brain/merged_distances_histogram_diffusion_l2.csv <==
x,y
182.4548254648844,1.6850127243613703e-05
447.5169625600179,8.554679985219263e-05
712.5790996551514,0.00022777915597008068
977.6412367502846,0.00042859810835037943
1242.7033738454181,0.000559597046305858
1507.7655109405514,0.0005745461335527569
1772.827648035685,0.0004676558391919864
2037.8897851308184,0.00034469311576807685
2302.9519222259523,0.00024886341775183306
2568.0140593210854,0.00018690679604069964
2833.0761964162193,0.00014646649065602678
3098.1383335113524,0.00010516207618193799
3363.2004706064854,8.148548713193703e-05
3628.2626077016193,6.161097807536702e-05
3893.3247447967524,4.536572719434457e-05
4158.386881891885,3.0330229038504714e-05
4423.449018987019,2.557762904671622e-05
4688.511156082152,2.6960203589781873e-05
4953.573293177285,1.8578345422445903e-05
5218.635430272419,1.9874509056569972e-05
5483.697567367553,1.5035498155839942e-05
5748.759704462686,1.2270349069708415e-05
6013.821841557819,1.0455719981934673e-05
6278.883978652953,6.394407261679055e-06
6543.946115748086,5.44388726332134e-06
6809.008252843219,3.110792721897919e-06
7074.070389938353,2.765149086131474e-06
7339.132527033487,2.592327268248266e-06
7604.19466412862,1.382574543065737e-06
7869.256801223753,1.9874509056570038e-06
8134.318938318887,1.987450905656997e-06
8399.381075414021,1.6418072698905625e-06
8664.443212509155,1.4689854520073457e-06
8929.50534960429,1.123341816240919e-06
9194.567486699421,6.912872715328685e-07
9459.629623794555,1.0369309072993029e-06
9724.69176088969,2.592327268248257e-07
9989.753897984821,3.456436357664366e-07
10254.816035079955,8.641090894160856e-08
10519.87817217509,1.7282181788321712e-07


==> plots_data/brain/merged_distances_histogram_diffusion_lpips.csv <==
x,y
0.0657837154375,0.02484785884128612
0.08882821631250001,0.041744402853360695
0.11187271718750001,0.061622689926389564
0.1349172180625,0.08050706264576711
0.1579617189375,0.08050706264576701
0.18100621981250004,0.13219060903564211
0.20405072068750002,0.20176461379124347
0.2270952215625,0.2812777620833588
0.25013972243750004,0.4572006026796645
0.27318422331250003,0.6281538715077136
0.2962287241875,0.9511760364444336
0.3192732250625,1.378559208514552
0.34231772593750004,1.868558984864718
0.3653622268125,2.2770577842154625
0.38840672768750006,2.828680250492008
0.41145122856250005,2.9350290863327193
0.43449572943750003,2.954907373405748
0.4575402303125,2.849552451918688
0.48058473118750006,2.7610940744437165
0.5036292320625,2.7362462156024367
0.5266737329375,2.3337109023735834
0.5497182338125,2.1975446359233572
0.5727627346874999,1.9669565058762017
0.5958072355625,1.7313988040608186
0.6188517364375,1.5654151070010272
0.6418962373125,1.5703846787692843
0.6649407381875,1.4352123266726877
0.6879852390625,1.2901008310395765
0.7110297399375001,1.0624944440533906
0.7340742408125001,0.8547663441402433
0.7571187416875,0.6669165313001201
0.7801632425625,0.4472614591431505
0.8032077434375,0.2882351625589193
0.8262522443125,0.21170375732775795
0.8492967451875,0.12722103726738504
0.8723412460625,0.06758617604829799
0.8953857469375001,0.02286003013398325
0.9184302478125,0.01590262965842313
0.9414747486875,0.0049695717682572286
0.9645192495625,0.0029817430609543373


==> plots_data/brain/merged_distances_histogram_diffusion_ssim.csv <==
x,y
0.08942797324695756,0.008198891912890284
0.11177661297607583,0.0020497229782225697
0.13412525270519413,0.008198891912890279
0.1564738924343124,0.014348060847557997
0.17882253216343066,0.01127347638022414
0.20117117189254896,0.012298337869335412
0.22351981162166723,0.01332319935844671
0.2458684513507855,0.014348060847557997
0.26821709107990377,0.012298337869335428
0.29056573080902204,0.024596675738670856
0.3129143705381403,0.0358701521188949
0.33526301026725863,0.048168489988230416
0.3576116499963769,0.04406904403178528
0.37996028972549517,0.0840386421071254
0.40230892945461344,0.11683420975868654
0.4246575691837317,0.1127347638022414
0.44700620891285,0.1885745139964765
0.46935484864196825,0.2244446661153715
0.4917034883710865,0.265439125679823
0.5140521281002048,0.38534791990584333
0.5364007678293231,0.4068700111771783
0.5587494075584414,0.5646986805003211
0.5810980472875595,0.8137400223543606
0.6034466870166779,1.2636542160742088
0.6257953267457963,2.127612451395029
0.6481439664749145,3.3574462383285715
0.6704926062040328,4.531937504850104
0.692841245933151,5.018746712177965
0.7151898856622694,4.91113625582128
0.7375385253913875,4.3710342510596325
0.7598871651205059,3.7048742831372974
0.7822358048496241,3.0284657003238484
0.8045844445787425,2.547805661930656
0.8269330843078606,1.8662727716716507
0.849281724036979,1.486049159211364
0.8716303637660971,1.313872429040668
0.8939790034952155,1.0822537325015176
0.9163276432243337,0.5103810215774202
0.9386762829534521,0.19677340590936684
0.9610249226825703,0.015372922336669205


==> plots_data/brain/merged_distances_histogram_gan_l1.csv <==
x,y
1.0284345957499998,0.0016396059605000646
1.33576070725,0.002533936484409189
1.64308681875,0.005440510687113847
1.95041293025,0.0054405106871138545
2.25773904175,0.007527281909568473
2.56506515325,0.011179131548864069
2.87239126475,0.02138940503015992
3.17971737625,0.0432259753222744
3.4870434877500003,0.06677667911854804
3.7943695992500004,0.10262442761857216
4.1016957107500005,0.14435985206766508
4.40902182225,0.18937448843775734
4.71634793375,0.21881286818309936
5.02367404525,0.24825124792844144
5.33100015675,0.25741813579851
5.63832626825,0.2625605363109874
5.94565237975,0.24832577547210052
6.25297849125,0.22738353570389516
6.5603046027500005,0.1907905117672801
6.867630714250001,0.1527069369574832
7.17495682575,0.13966461681714218
7.48228293725,0.12975245351048229
7.78960904875,0.11194037057595889
8.09693516025,0.09569336605827643
8.40426127175,0.0841415967911169
8.71158738325,0.06215597141168423
9.018913494749999,0.050753257231843166
9.326239606249999,0.041139204099819776
9.633565717749999,0.031152513249501208
9.940891829249999,0.028022356415819266
10.24821794075,0.022060152923091762
10.55554405225,0.017737555390864326
10.86287016375,0.010582911199591318
11.17019627525,0.008123502258841222
11.47752238675,0.005216928056136565
11.78484849825,0.0026829915717273764
12.09217460975,0.001863188591477345
12.39950072125,0.002533936484409189
12.70682683275,0.0005962203492727503
13.01415294425,0.00029811017463637516


==> plots_data/brain/merged_distances_histogram_gan_l2.csv <==
x,y
8.7194669125,0.00022437928713176848
20.8667867375,0.0003337406203556556
33.014106562500004,0.0008032401371271712
45.1614263875,0.0023211000206656055
57.3087462125,0.004459302639215399
69.45606603750001,0.006403294614281383
81.6033858625,0.008341629968663396
93.75070568750002,0.00859806343967113
105.8980255125,0.007973949624203775
118.04534533750001,0.007423371877628342
130.1926651625,0.006129891281221676
142.3399849875,0.005488807603702331
154.48730481249999,0.004472501420811391
166.6346246375,0.003763538295084113
178.7819444625,0.003201647307140701
190.9292642875,0.002370124066593552
203.0765841125,0.0019458775152939904
215.22390393749998,0.0015555706880983969
227.3712237625,0.0013877576078065667
239.5185435875,0.0012142879068307486
251.6658634125,0.0009465411944550224
263.81318323749997,0.0007485594705152269
275.96050306250004,0.0005468066661194353
288.1078228875,0.0003997345283355872
300.2551427125,0.00032808399967166273
312.4024625375,0.00027340333305971763
324.54978236249997,0.00020175280439579165
336.69710218750004,0.00013387335618786174
348.8444220125,9.616255162790068e-05
360.9917418375,7.35360688919244e-05
373.1390616625,5.279512638394547e-05
385.28638148749997,4.148188501595716e-05
397.43370131250003,2.8283103419970792e-05
409.5810211375,1.1313241367988317e-05
421.7283409625,1.1313241367988369e-05
433.8756607875,7.542160911992211e-06
446.02298061249996,1.8855402279980527e-06
458.17030043750003,1.8855402279980527e-06
470.3176202625,1.8855402279980527e-06
482.4649400875,3.771080455996123e-06


==> plots_data/brain/merged_distances_histogram_gan_lpips.csv <==
x,y
0.019717578975,0.06322721668276461
0.033845452925,0.12807564404970273
0.047973326875,0.17022712183821243
0.062101200824999994,0.18157559662742656
0.076229074775,0.2853330804145274
0.090356948725,0.4944692586729035
0.10448482267499999,0.776559917719083
0.118612696625,0.9646203570832032
0.132740570575,1.2904837046020692
0.14686844452499997,1.4574684050719322
0.160996318475,1.9859830881124771
0.175124192425,2.3831797057349773
0.18925206637499997,2.9149368101438644
0.203379940325,3.4094060688167667
0.217507814275,3.8844207992795954
0.23163568822499997,3.9671025441724335
0.245763562175,4.429147589161858
0.259891436125,4.065996395907023
0.274019310075,3.741754259072317
0.28814718402500006,3.1808153623483166
0.302275057975,2.8225278011459833
0.316402931925,2.8257702225143193
0.33053080587500006,2.5874522519408325
0.344658679825,2.3912857591558447
0.358786553775,2.498285664311283
0.37291442772500005,2.2875282753687434
0.387042301675,2.1513465778981735
0.401170175625,1.956801295797351
0.41529804957500005,1.7979226487483604
0.429425923525,1.7703620671174118
0.443553797475,1.647150055120223
0.45768167142500005,1.6341803696468415
0.471809545375,1.5077259362813122
0.485937419325,1.390998767020818
0.500065293275,0.8884234549270529
0.514193167225,0.4393480954110078
0.5283210411749999,0.23021191715262956
0.542448915125,0.12483322268135547
0.556576789075,0.03728784573598959
0.5707046630249999,0.017833317525907923


==> plots_data/brain/merged_distances_histogram_gan_ssim.csv <==
x,y
0.023909788335543424,0.03820500615931009
0.03170341049227185,0.03526615953167085
0.03949703264900028,0.052899239297506326
0.04729065480572871,0.12930925161612647
0.05508427696245713,0.18220849091363273
0.06287789911918557,0.2527408099769747
0.07067152127591399,0.32327312904031585
0.07846514343264241,0.47315430704991773
0.08625876558937084,0.5495643193685379
0.09405238774609927,0.749405890048005
0.10184600990282769,1.075617865715962
0.10963963205955612,1.5105671666065696
0.11743325421628455,2.0571926393474644
0.125226876373013,3.032889719723691
0.1330204985297414,4.331859929140248
0.1408141206864698,5.113593132092269
0.14860774284319828,7.076742679355279
0.15640136499992668,8.651964471769938
0.1641949871566551,9.630600398773772
0.17198860931338356,11.388030682102036
0.17978223147011196,10.95014253458383
0.18757585362684037,10.867854829009891
0.19536947578356884,10.250697037205653
0.20316309794029724,8.746007563854395
0.21095672009702565,7.235440397247797
0.21875034225375412,6.41844103476409
0.22654396441048252,4.907873868157522
0.23433758656721096,3.8116840760481017
0.2421312087239394,2.786026603001995
0.2499248308806678,2.283483829675694
0.2577184530373962,1.4576679273090658
0.2655120751941247,0.9081036079405204
0.2733056973508531,0.5583808592514566
0.2810993195075815,0.21453580381766338
0.28889294166430995,0.12637040498848756
0.29668656382103836,0.06759347243570264
0.3044801859777668,0.023510773021113797
0.31227380813449523,0.008816539882917735
0.32006743029122364,0.01763307976583547
0.32786105244795205,0.014694233138196122


==> plots_data/brain/merged_distances_histogram_ne_l1.csv <==
x,y
4.8098226625,0.0002837731018689853
6.0205219875000004,0.0006053826173205019
7.231221312500001,0.0018350660587527726
8.4419206375,0.0031971769477238984
9.652619962500001,0.005543034589840846
10.863319287500001,0.009553694429589185
12.0740186125,0.01732907742079937
13.2847179375,0.029625911835122067
14.4954172625,0.04998190234252395
15.706116587500002,0.06348950199148755
16.916815912500002,0.07639171902313084
18.1275152375,0.07472691682549967
19.3382145625,0.07353506979764972
20.5489138875,0.07062166595179481
21.7596132125,0.060330161457346265
22.9703125375,0.051835886608067976
24.1810118625,0.044533458786639425
25.3917111875,0.036436466279977715
26.6024105125,0.029398893353626877
27.8131098375,0.027242217779422588
29.0238091625,0.02302345766497034
30.2345084875,0.01986411713082897
31.4452078125,0.015399420328090222
32.6559071375,0.011142823800055554
33.8666064625,0.006564617756569193
35.077305787499995,0.005448443555884517
36.2880051125,0.004124169080495919
37.498704437499995,0.0036701321175055426
38.7094037625,0.002213430194578085
39.920103087499996,0.0022891030217431483
41.1308024125,0.0017404750247964431
42.341501737499996,0.0008891557191894872
43.552201062500004,0.0009269921327720186
44.7629003875,0.000718891858068096
45.973599712500004,0.0005297097901554392
47.1842990375,0.00032160951545151664
48.394998362500004,0.00020810027470392255
49.6056976875,0.00018918206791265687
50.816397012500005,0.0001324274475388598
52.0270963375,7.567282716506274e-05


==> plots_data/brain/merged_distances_histogram_ne_l2.csv <==
x,y
159.18027075,8.805655037896125e-06
325.64973225000006,3.260844131220909e-05
492.11919375,0.00010112744457583832
658.5886552500001,0.00028522067021185426
825.0581167500001,0.0006404738156469758
991.5275782500001,0.000873823674151223
1157.99703975,0.0007597629237384759
1324.46650125,0.0006008483679764432
1490.9359627500003,0.0005359066620719594
1657.4054242500001,0.000466149363568626
1823.8748857500002,0.00037589139943019123
1990.3443472500003,0.00032869859196146616
2156.81380875,0.0002614178839375408
2323.2832702500004,0.0002021173007917097
2489.7527317500007,0.00014639401500502283
2656.2221932500006,0.00010332885833531245
2822.6916547500005,7.92508953410652e-05
2989.1611162500003,5.0357339747968385e-05
3155.6305777500006,3.549779687151879e-05
3322.100039250001,2.022548891516763e-05
3488.5695007500008,1.141983387727155e-05
3655.0389622500006,8.805655037896133e-06
3821.5084237500005,6.466652918454957e-06
3987.977885250001,6.604241278422101e-06
4154.447346750001,1.2107775677107185e-05
4320.91680825,1.1007068797370168e-05
4487.386269750001,7.704948158159118e-06
4653.85573125,8.117713238060498e-06
4820.3251927500005,4.6780042388823215e-06
4986.79465425,4.678004238882296e-06
5153.26411575,3.577297359145305e-06
5319.733577250001,2.614178839375415e-06
5486.20303875,2.0638253995069064e-06
5652.672500250001,1.9262370395397794e-06
5819.1419617500005,2.2014137594740215e-06
5985.61142325,2.2014137594740334e-06
6152.080884750001,1.375883599671271e-06
6318.55034625,9.631185197698897e-07
6485.019807750001,5.503534398685083e-07
6651.48926925,1.3758835996712708e-07


==> plots_data/brain/merged_distances_histogram_ne_lpips.csv <==
x,y
0.0662740949375,0.012577723201866934
0.08448427481250001,0.04276425888634759
0.10269445468749999,0.057857526728587926
0.1209046345625,0.08049742849194835
0.1391148144375,0.0981062409745622
0.1573249943125,0.1282927766590427
0.17553517418749998,0.19118139266837764
0.19374535406249999,0.29683426756405956
0.2119555339375,0.4678913031094498
0.2301657138125,0.6854859145017487
0.2483758936875,0.9030805258940456
0.26658607356249997,1.134510632808397
0.28479625343750004,1.5835353511150465
0.3030064333125,2.119346359514584
0.32121661318749994,2.7884812338538985
0.3394267930625,3.2198971396779337
0.35763697293749996,3.6072910142954355
0.37584715281250003,3.8978364202585616
0.3940573326875,3.9368273621843612
0.41226751256249994,3.8965786479383753
0.4304776924375,3.4689360590748994
0.44868787231249996,3.3419010547360437
0.4668980521875,2.880298613227527
0.4851082320625,2.568371077821227
0.5033184119375,2.35329201106931
0.5215285918125,2.120604131834758
0.5397387716875,1.7671701098623092
0.5579489515625,1.7495612973796952
0.5761591314375,1.5885664403957884
0.5943693113124999,1.215008061300349
0.6125794911875,0.8728939902095623
0.6307896710625001,0.6075040306501746
0.6489998509374999,0.4477669459864641
0.6672100308125,0.32827857556872586
0.6854202106875,0.18489253106744444
0.7036303905625,0.12326168737829553
0.7218405704374999,0.08301297313232199
0.7400507503125,0.041506486566160995
0.7582609301875,0.01383549552205358
0.7764711100624999,0.008804406241306878


==> plots_data/brain/merged_distances_histogram_ne_ssim.csv <==
x,y
0.15247008878316848,0.007359132877084783
0.17114424013356694,0.009812177169446377
0.18981839148396543,0.017171310046531187
0.20849254283436391,0.03434262009306227
0.2271666941847624,0.041701752970147166
0.24584084553516086,0.06623219589376314
0.26451499688555935,0.1030278602791868
0.28318914823595787,0.14350309110315304
0.3018632995863564,0.19747006553510862
0.3205374509367548,0.262475739282691
0.3392116022871533,0.39003404248549295
0.3578857536375518,0.5323106114424667
0.3765599049879502,0.7984659171637002
0.39523405633834874,1.1001903651241736
0.41390820768874725,1.6607109859287967
0.43258235903914577,2.422381238707078
0.4512565103895442,3.483322895153469
0.4699306617399427,4.27320315729389
0.4886048130903412,4.646065889732867
0.5072789644407397,4.730695917819314
0.5259531157911381,4.665690244071773
0.5446272671415366,4.562662383792559
0.5633014184919352,4.165269208430006
0.5819755698423336,3.317742405419051
0.6006497211927321,2.5082377889397263
0.6193238725431306,2.2555742268264827
0.637998023893529,1.66561707451353
0.6566721752439275,1.3724782815763101
0.675346326594326,0.917438565343235
0.6940204779447245,0.6929850125921494
0.7126946292951231,0.6390180381601982
0.7313687806455215,0.5421227886119115
0.75004293199592,0.4476805833559903
0.7687170833463184,0.3961666532163993
0.7873912346967169,0.22935964133580874
0.8060653860471154,0.14718265754169546
0.8247395373975139,0.06745871803994374
0.8434136887479124,0.03311609794688167
0.8620878400983109,0.002453044292361591
0.8807619914487094,0.0012265221461807954


==> plots_data/brain/merged_distances_histogram_npn_l1.csv <==
x,y
2.872761435,0.000399814940055587
3.789355905,0.0009495604826320195
4.7059503750000005,0.0016242481939758213
5.622544845,0.0024988433753474195
6.539139315,0.0024738549415939458
7.455733785,0.0028736698816495326
8.372328255,0.004198056870583657
9.288922725,0.007321611089767939
10.205517195,0.011969459767914142
11.122111665,0.02071541158163011
12.038706135,0.035658494966207675
12.955300605,0.05220083811100759
13.871895075,0.06474503185525164
14.788489545000001,0.07681444535817952
15.705084015,0.08571032777441649
16.621678485,0.08903378946362857
17.538272955,0.08148728247007936
18.454867425000003,0.07671449162316549
19.371461895000003,0.07034244101602986
20.288056365000003,0.06619436101295315
21.204650835000002,0.05192596533971938
22.121245305000002,0.04585377593762516
23.037839775000002,0.041555765332027594
23.954434245,0.03635817111130495
24.871028715,0.033959281470971436
25.787623185,0.028661733515234905
26.704217655,0.02448866507840462
27.620812125000004,0.019890793267765463
28.537406595000004,0.015367886758386632
29.454001065000003,0.013018973985560055
30.370595535000003,0.009120778320018081
31.287190005000003,0.006097177835847705
32.203784475000006,0.003923184099295449
33.120378945,0.0027737161466356358
34.036973415000006,0.0015742713264688744
34.953567885,0.000999537350138968
35.870162355000005,0.0008246183138646484
36.786756825,0.00032484963879516454
37.703351295000004,0.000249884337534742
38.619945765,9.995373501389679e-05


==> plots_data/brain/merged_distances_histogram_npn_l2.csv <==
x,y
94.570803875,1.8471207761092777e-05
199.97063162499998,3.4986640582775735e-05
305.370459375,5.041553177145322e-05
410.770287125,0.00010213491350251302
516.170114875,0.0002475141839986432
621.569942625,0.00046004172741451074
726.9697703749999,0.0007794849675181152
832.3695981249999,0.0010367780262138075
937.7694258749999,0.001065897341978354
1043.1692536249998,0.0009418142874891317
1148.5690813749998,0.0007331982939520827
1253.9689091249998,0.0005789093820653077
1359.3687368749997,0.000548486216341155
1464.7685646249997,0.0005250169170682371
1570.1683923749997,0.0004639532772933304
1675.5682201249997,0.00041310312886867496
1780.9680478749997,0.0003772472549794949
1886.3678756249997,0.0002857604494804353
1991.7677033749997,0.00022274103476611882
2097.1675311249996,0.00016537163654343028
2202.5673588749996,0.00012169266289661125
2307.967186625,9.19214221522617e-05
2413.3670143749996,5.454438997687397e-05
2518.766842125,4.041934874780302e-05
2624.1666698749996,4.063665707440411e-05
2729.566497625,3.4769332256174646e-05
2834.9663253749995,1.8036591107890596e-05
2940.366153125,1.0648108003453483e-05
3045.7659808749995,4.998091511825105e-06
3151.165808625,4.1288582054207385e-06
3256.5656363749995,1.5211582862076408e-06
3361.965464125,2.1730832660109154e-06
3467.3652918749995,4.34616653202183e-07
3572.765119625,1.738466612808732e-06
3678.1649473749994,8.69233306404366e-07
3783.564775125,1.5211582862076408e-06
3888.9646028749994,2.3903915926120067e-06
3994.364430625,1.5211582862076408e-06
4099.764258375,1.3038499596065435e-06
4205.164086125,1.0865416330054621e-06


==> plots_data/brain/merged_distances_histogram_npn_lpips.csv <==
x,y
0.05166138975000001,0.026541392085691805
0.06978362925,0.03918015022173553
0.08790586875,0.06319379068021856
0.10602810825000002,0.056874411612196744
0.12415034775000001,0.09099905857951478
0.14227258725000003,0.1402902153100853
0.16039482675,0.18326199297263393
0.17851706625000002,0.2767888031793575
0.19663930575,0.38927375059014657
0.21476154525000002,0.6117158937845161
0.23288378475,0.8215192788428419
0.25100602425,1.017420029951518
0.26912826375000004,1.372569133574346
0.28725050325,1.9754378966636363
0.30537274275000004,2.774207410861601
0.32349498225,3.439006088817491
0.34161722175000003,4.025444466329919
0.35973946125,3.985000440294591
0.37786170075000003,4.062096864924445
0.39598394025000005,3.72464202269209
0.41410617975,3.466811356716787
0.43222841925,3.083856985194672
0.45035065875,2.7906377964384492
0.46847289825000005,2.4873076011734003
0.4865951377500001,2.261073830538225
0.5047173772500001,2.1283668701097525
0.52283961675,1.9691185175956205
0.54096185625,1.826300550658315
0.5590840957500001,1.7883842762501838
0.5772063352500001,1.3258057284709923
0.59532857475,0.8670188081325979
0.61345081425,0.686284566787173
0.6315730537500001,0.5320917175274398
0.6496952932500001,0.3804266198949154
0.66781753275,0.23255314970320554
0.68593977225,0.12512370554683264
0.70406201175,0.09731843764753649
0.7221842512500001,0.039180150221735474
0.7403064907500001,0.010111006508835022
0.75842873025,0.00758325488162622


==> plots_data/brain/merged_distances_histogram_npn_ssim.csv <==
x,y
0.09596861503688522,0.00681569476585003
0.11613171885470056,0.0056797456382083585
0.13629482267251586,0.020447084297550117
0.1564579264903312,0.02499088080811678
0.17662103030814652,0.03180657557396681
0.19678413412596185,0.03862227033981689
0.21694723794377715,0.0522536598715169
0.23711034176159249,0.0681569476585003
0.2572734455794078,0.10223542148775046
0.2774365493972232,0.15789692874219236
0.29759965321503845,0.19879109733729255
0.3177627570328538,0.3146579083567439
0.3379258608506691,0.4714188879712938
0.3580889646684844,0.6702099853085863
0.3782520684862998,1.068928129110813
0.39841517230411505,1.7357302670364743
0.41857827612193044,2.369589880260527
0.4387413799397457,3.28857272452264
0.4589044837575611,3.9065290499597087
0.4790675875753764,4.70964508320237
0.4992306913931917,5.098139684855837
0.519393795211007,4.8448230293917165
0.5395568990288224,4.357500853633464
0.5597200028466376,3.7372726299411103
0.579883106664453,2.738773346744063
0.6000462104822684,2.277578000921558
0.6202093143000836,1.8652284675876198
0.6403724181178989,1.400625274382185
0.6605355219357143,0.9871397919206101
0.6806986257535297,0.7610859155199222
0.700861729571345,0.6395393588622594
0.7210248333891602,0.4873221757582785
0.7411879372069756,0.3953102964193028
0.7613510410247909,0.3396487891648589
0.7815141448426062,0.22264602901776825
0.8016772486604216,0.11018706538124184
0.821840352478237,0.06134125289265044
0.8420034562960522,0.024990880808116706
0.8621665601138675,0.0022718982552833496
0.8823296639316829,0.0011359491276416685


==> plots_data/brain/merged_distances_histogram_nps_l1.csv <==
x,y
3.81226000375,0.0004795062060420247
4.71982061125,0.000681403555954456
5.62738121875,0.0016656531367775574
6.53494182625,0.002776088561295932
7.4425024337500005,0.0035836779609456576
8.35006304125,0.004996959410332673
9.25762364875,0.007015932909456999
10.16518425625,0.01105387990770561
11.07274486375,0.01837265884203124
11.98030547125,0.029350827243519742
12.887866078750001,0.044341705474517705
13.79542668625,0.058802603161995586
14.70298729375,0.07285970614964876
15.610547901250001,0.08371168870744163
16.51810850875,0.08843103926164539
17.42566911625,0.08595779672521742
18.33322972375,0.07740239652267816
19.240790331250004,0.07735192218520037
20.14835093875,0.0696545857197889
21.05591154625,0.056228411950612206
21.96347215375,0.049010581691242575
22.87103276125,0.04411457095586631
23.778593368750002,0.03470110701619918
24.68615397625,0.03192501845490312
25.59371458375,0.03169788393625176
26.501275191250002,0.025388591751488273
27.408835798749998,0.021804913790542616
28.31639640625,0.018296947335814044
29.223957013750002,0.016000364980560206
30.131517621249998,0.010927694064010361
31.03907822875,0.0071925930906303484
31.94663883625,0.005627888628809054
32.85419944375,0.0033060691048160547
33.76176005125,0.00242276819894917
34.66932065875,0.0016656531367775541
35.576881266250005,0.001211384099474585
36.48444187375,0.0006814035559544647
37.392002481249996,0.0007571150621716156
38.29956308875,0.0002776088561295924
39.20712369625,0.0001261858436952693


==> plots_data/brain/merged_distances_histogram_nps_l2.csv <==
x,y
109.59151382499999,1.2874047189030277e-05
216.337713475,3.604733212928477e-05
323.083913125,5.686037508488372e-05
429.830112775,0.00011393531762291796
536.576312425,0.00024181751970061858
643.3225120750001,0.0004602471870078324
750.068711725,0.0007784507200300308
856.8149113750001,0.0010331422869196798
963.561111025,0.0010297092076692717
1070.3073106749998,0.0009140573504211506
1177.053510325,0.0006936965760355821
1283.7997099749998,0.0005930644405079941
1390.545909625,0.0005578753781913114
1497.2921092749998,0.0005271922323907903
1604.038308925,0.00042741836667580565
1710.7845085749998,0.0004145443194867744
1817.530708225,0.00037270366612242615
1924.2769078749998,0.0002694967211570341
2031.023107525,0.00022915803996473918
2137.769307175,0.00016736261345739342
2244.5155068249996,0.00012337628556154004
2351.2617064749998,8.239390200979403e-05
2458.007906125,5.686037508488366e-05
2564.7541057749995,4.505916516160592e-05
2671.500305425,4.2698923176950375e-05
2778.2465050749997,3.1541415613124145e-05
2884.992704725,2.0813042955599014e-05
2991.738904375,1.2659479735879758e-05
3098.4851040249996,6.437023594515131e-06
3205.2313036749997,2.5748094378060634e-06
3311.977503325,1.716539625204035e-06
3418.7237029749995,1.5019721720535308e-06
3525.469902625,1.072837265752522e-06
3632.2161022749997,1.2874047189030264e-06
3738.962301925,1.2874047189030317e-06
3845.708501575,2.360241984655548e-06
3952.4547012249996,1.716539625204035e-06
4059.2009008749997,1.5019721720535372e-06
4165.947100525,6.437023594515104e-07
4272.693300175,8.582698126020212e-07


==> plots_data/brain/merged_distances_histogram_nps_lpips.csv <==
x,y
0.05298743492500001,0.024904194183502856
0.071381332775,0.03362066214772886
0.08977523062500001,0.07097695342298312
0.10816912847500001,0.0722221631321583
0.126563026325,0.11082366411658774
0.144956924175,0.1382182777184408
0.163350822025,0.18678145637627136
0.18174471987500002,0.30258595932955956
0.20013861772500002,0.47940573803242986
0.21853251557500003,0.7620683420151871
0.236926413425,0.9774896217024897
0.255320311275,1.118198318839278
0.273714209125,1.5677190238515042
0.292108106975,2.159193635709697
0.310502004825,2.7768176514605676
0.328895902675,3.4828515565628733
0.347289800525,3.744345595489653
0.36568369837500003,3.8389815333869635
0.38407759622500004,3.8962611800090206
0.40247149407500005,3.637257560500591
0.42086539192500005,3.261204228329708
0.439259289775,3.0283500127139464
0.457653187625,2.6809365038540816
0.476047085475,2.475476901840183
0.49444098332499997,2.1953047172757825
0.512834881175,2.019730148282081
0.531228779025,1.8391747404516854
0.549622676875,1.7507648511002503
0.568016574725,1.6648453811671655
0.586410472575,1.2551713868485435
0.604804370425,0.8579494896216732
0.623198268275,0.6574707264444751
0.641592166125,0.5080455613434581
0.659986063975,0.35488476711491557
0.678379961825,0.18927187579462165
0.696773859675,0.10957845440741253
0.7151677575250001,0.09463593789731083
0.7335616553750001,0.024904194183502846
0.7519555532250001,0.008716467964225996
0.770349451075,0.008716467964226048


==> plots_data/brain/merged_distances_histogram_nps_ssim.csv <==
x,y
0.11978947940688633,0.005864735183498807
0.13931658461774044,0.00821062925689833
0.15884368982859454,0.017594205550496445
0.1783707950394486,0.029323675917494033
0.1978979002503027,0.03518841110099284
0.21742500546115678,0.05512851072488886
0.23695211067201088,0.0727227162753852
0.256479215882865,0.10204639219287923
0.2760063210937191,0.14896427366086967
0.2955334263045732,0.19119036698206107
0.31506053151542723,0.28737202399144235
0.33458763672628133,0.4210879861752143
0.35411474193713544,0.5512851072488878
0.37364184714798954,0.8961315360386176
0.39316895235884364,1.287895846296338
0.41269605756969774,2.0432737379309844
0.43222316278055184,2.869028451767616
0.45175026799140594,3.6478652841362575
0.47127737320226004,4.4114538050278025
0.49080447841311414,4.946317653762893
0.5103315836239682,4.746916657523934
0.5298586888348223,4.62258427163376
0.5493857940456764,4.364535923559812
0.5689128992565305,3.5868720382278703
0.5884400044673846,2.565235169262378
0.6079671096782386,2.2274264226928593
0.6274942148890927,1.7195403558018503
0.6470213200999468,1.341851409984527
0.6665484253108009,0.9019962712221165
0.686075530521655,0.7295730568272516
0.7056026357325091,0.6169701413040745
0.7251297409433632,0.5254802724414931
0.7446568461542173,0.40466672766141765
0.7641839513650714,0.36595947545032553
0.7837110565759255,0.23458940733995226
0.8032381617867796,0.13254301514707303
0.8227652669976337,0.06803092812858616
0.8422923722084878,0.02463188777069499
0.861819477419342,0.002345894073399523
0.881346582630196,0.0011729470366997614


==> plots_data/brain/merged_distances_histogram_original_l1.csv <==
x,y
4.250942455000001,0.0004489428762452611
5.169270165,0.0008480032106854936
6.087597875,0.0017458889631760163
7.005925585,0.0029430699664967134
7.924253295,0.004614135116965186
8.842581005,0.006210376454726103
9.760908715000001,0.008854151170392654
10.679236425000001,0.01606217846121935
11.597564135,0.02429279785904914
12.515891845,0.03589048882871839
13.434219555,0.05125431170466733
14.352547265000002,0.06731649016588655
15.270874975000002,0.07766711759043021
16.189202685,0.0869203290952631
17.107530395,0.08774339103504607
18.025858105,0.08021112722248669
18.944185815,0.07617064133627933
19.862513525,0.07400075076776058
20.780841235,0.06157999785830835
21.699168945,0.052850553042428264
22.617496655,0.04561758448069905
23.535824365,0.03930744294236288
24.454152075,0.03060293939738531
25.372479785000003,0.03127635371175309
26.290807495000003,0.02566456775868744
27.209135205000003,0.02257185016677564
28.127462915000002,0.01970360401298647
29.045790625000002,0.017034888026417415
29.964118335000002,0.011672514782376794
30.882446045000002,0.007931324146999617
31.800773755,0.00596096374570097
32.719101465,0.004514370033355128
33.637429175,0.003067776321009286
34.555756885,0.002169890568518763
35.474084595,0.0015713000668584145
36.392412305,0.0011722397324181824
37.310740015,0.0007731793979779501
38.229067725,0.00044894287624526127
39.147395435,0.00017458889631760162
40.065723145,7.482381270754355e-05


==> plots_data/brain/merged_distances_histogram_original_l2.csv <==
x,y
112.36977427499998,1.2131299591337823e-05
221.87552682499995,3.28381730317248e-05
331.38127937499996,6.253894099672431e-05
440.8870319249999,0.0001290519284113006
550.3927844749999,0.0002503649243246788
659.8985370249999,0.0004908993127736189
769.4042895749999,0.0008019207350549863
878.9100421249998,0.0010778032205890308
988.4157946749999,0.0009851451909517427
1097.9215472249998,0.0008364321907889654
1207.427299775,0.0006481878867854473
1316.9330523249996,0.0005927603972733003
1426.4388048749997,0.000556157338161504
1535.9445574249999,0.0004950825195292526
1645.4503099749998,0.00042543212704795
1754.9560625249997,0.0003911298316517543
1864.4618150749998,0.0003323557767351003
1973.9675676249997,0.00025601225344478405
2083.4733201749996,0.0002047679706882709
2192.979072725,0.00015101376387837754
2302.484825275,0.00010520764990418866
2411.9905778249995,7.676184396587889e-05
2521.496330375,5.4172527485456765e-05
2631.0020829249997,5.4590848161020364e-05
2740.5078354749994,3.8485502151830285e-05
2850.013588025,2.384427850711224e-05
2959.5193405749997,1.7987789049225026e-05
3069.025093125,9.830535875739298e-06
3178.530845675,3.1374050667252946e-06
3288.0365982249996,3.5557257422886677e-06
3397.5423507749997,1.6732827022534978e-06
3507.048103325,1.0458016889084316e-06
3616.5538558749995,1.2549620266901181e-06
3726.0596084249996,1.2549620266901232e-06
3835.5653609749997,1.882443040035177e-06
3945.0711135249994,1.6732827022534908e-06
4054.576866074999,1.4641223644718165e-06
4164.082618625,1.0458016889084272e-06
4273.588371174999,4.1832067556337444e-07
4383.094123724999,6.274810133450564e-07


==> plots_data/brain/merged_distances_histogram_original_lpips.csv <==
x,y
0.059230237375,0.03151274988512886
0.07812769212500001,0.06060144208678627
0.097025146875,0.08847810544670796
0.11592260162500001,0.09817433618059378
0.134820056375,0.1224149130153082
0.153717511125,0.17938026857688752
0.17261496587500003,0.2908869220165739
0.191512420625,0.460570959859576
0.210409875375,0.7332774492501144
0.229307330125,0.9005374294096433
0.248204784875,1.1574875438576187
0.267102239625,1.3974692545212886
0.285999694375,1.929549916043282
0.304897149125,2.6579792499264405
0.32379460387500003,3.100369777159979
0.342692058625,3.5100355256666735
0.361589513375,3.68941579424354
0.380486968125,3.930609533748972
0.399384422875,3.6688113039340333
0.418281877625,3.2482372958517374
0.437179332375,3.0446164504401536
0.456076787125,2.756153586107034
0.47497424187500004,2.4822350678747602
0.493871696625,2.087113665468927
0.512769151375,1.988939329288321
0.5316666061249999,1.7538057339916011
0.550564060875,1.6604795131779404
0.569461515625,1.60957430182504
0.5883589703750001,1.2859626010816094
0.607256425125,0.9332622081365066
0.6261538798749999,0.6823722378972159
0.645051334625,0.5381408057306609
0.663948789375,0.3357319891607953
0.6828462441250001,0.2096809896202813
0.701743698875,0.1272630283822509
0.7206411536249999,0.09090216313017975
0.739538608375,0.04363303830248602
0.758436063125,0.020604490309507287
0.777333517875,0.00727217305041438
0.796230972625,0.0036360865252071687


==> plots_data/brain/merged_distances_histogram_original_ssim.csv <==
x,y
0.1373229497972807,0.0048037358500279525
0.15639498948261232,0.014411207550083856
0.17546702916794388,0.014411207550083856
0.1945390688532755,0.031224283025181685
0.21361110853860704,0.05404202831281446
0.23268314822393865,0.08286444341298217
0.2517551879092702,0.09967751888807987
0.2708272275946018,0.1297008679507549
0.28989926727993337,0.18494383022607644
0.308971306965265,0.24619146231393219
0.32804334665059653,0.38309793403972864
0.34711538633592814,0.465962377452712
0.3661874260212597,0.8010229529921622
0.3852594657065913,1.0304013398309944
0.40433150539192286,1.6392748588220363
0.4234035450772545,2.335816557076095
0.442475584762586,3.3085730667067565
0.46154762444791764,4.043544651761023
0.4806196641332492,4.7617031613402006
0.4996917038185808,4.920226444391137
0.5187637435039123,4.5803621330016595
0.537835783189244,4.3413762744627675
0.5569078228745755,4.077170802711207
0.5759798625599071,3.3013674629317147
0.5950519022452387,2.4234847363391054
0.6141239419305703,2.159279264587555
0.6331959816159018,1.7185365003475024
0.6522680213012335,1.3306348304577447
0.671340060986565,0.8934948681052003
0.6904121006718966,0.7373734529792875
0.7094841403572283,0.5896585755909319
0.7285561800425597,0.5091960001029636
0.7476282197278914,0.3963082076273066
0.7667002594132228,0.3806960661147158
0.7857722990985545,0.1897475660761033
0.8048443387838862,0.15972421701342965
0.8239163784692176,0.06485043397537744
0.8429884181545493,0.022817745287632675
0.862060457839881,0.003602801887520969
0.8811324975252124,0.0012009339625069896


==> plots_data/brain/merged_distances_histogram_se_l1.csv <==
x,y
4.8098226625,0.0002837731018689853
6.0205219875000004,0.0006053826173205019
7.231221312500001,0.0018350660587527726
8.4419206375,0.0031971769477238984
9.652619962500001,0.005543034589840846
10.863319287500001,0.009553694429589185
12.0740186125,0.01732907742079937
13.2847179375,0.029625911835122067
14.4954172625,0.04998190234252395
15.706116587500002,0.06348950199148755
16.916815912500002,0.07639171902313084
18.1275152375,0.07472691682549967
19.3382145625,0.07353506979764972
20.5489138875,0.07062166595179481
21.7596132125,0.060330161457346265
22.9703125375,0.051835886608067976
24.1810118625,0.044533458786639425
25.3917111875,0.036436466279977715
26.6024105125,0.029398893353626877
27.8131098375,0.027242217779422588
29.0238091625,0.02302345766497034
30.2345084875,0.01986411713082897
31.4452078125,0.015399420328090222
32.6559071375,0.011142823800055554
33.8666064625,0.006564617756569193
35.077305787499995,0.005448443555884517
36.2880051125,0.004124169080495919
37.498704437499995,0.0036701321175055426
38.7094037625,0.002213430194578085
39.920103087499996,0.0022891030217431483
41.1308024125,0.0017404750247964431
42.341501737499996,0.0008891557191894872
43.552201062500004,0.0009269921327720186
44.7629003875,0.000718891858068096
45.973599712500004,0.0005297097901554392
47.1842990375,0.00032160951545151664
48.394998362500004,0.00020810027470392255
49.6056976875,0.00018918206791265687
50.816397012500005,0.0001324274475388598
52.0270963375,7.567282716506274e-05


==> plots_data/brain/merged_distances_histogram_se_l2.csv <==
x,y
159.18027075,8.805655037896125e-06
325.64973225000006,3.260844131220909e-05
492.11919375,0.00010112744457583832
658.5886552500001,0.00028522067021185426
825.0581167500001,0.0006404738156469758
991.5275782500001,0.000873823674151223
1157.99703975,0.0007597629237384759
1324.46650125,0.0006008483679764432
1490.9359627500003,0.0005359066620719594
1657.4054242500001,0.000466149363568626
1823.8748857500002,0.00037589139943019123
1990.3443472500003,0.00032869859196146616
2156.81380875,0.0002614178839375408
2323.2832702500004,0.0002021173007917097
2489.7527317500007,0.00014639401500502283
2656.2221932500006,0.00010332885833531245
2822.6916547500005,7.92508953410652e-05
2989.1611162500003,5.0357339747968385e-05
3155.6305777500006,3.549779687151879e-05
3322.100039250001,2.022548891516763e-05
3488.5695007500008,1.141983387727155e-05
3655.0389622500006,8.805655037896133e-06
3821.5084237500005,6.466652918454957e-06
3987.977885250001,6.604241278422101e-06
4154.447346750001,1.2107775677107185e-05
4320.91680825,1.1007068797370168e-05
4487.386269750001,7.704948158159118e-06
4653.85573125,8.117713238060498e-06
4820.3251927500005,4.6780042388823215e-06
4986.79465425,4.678004238882296e-06
5153.26411575,3.577297359145305e-06
5319.733577250001,2.614178839375415e-06
5486.20303875,2.0638253995069064e-06
5652.672500250001,1.9262370395397794e-06
5819.1419617500005,2.2014137594740215e-06
5985.61142325,2.2014137594740334e-06
6152.080884750001,1.375883599671271e-06
6318.55034625,9.631185197698897e-07
6485.019807750001,5.503534398685083e-07
6651.48926925,1.3758835996712708e-07


==> plots_data/brain/merged_distances_histogram_se_lpips.csv <==
x,y
0.0662740949375,0.012577723201866934
0.08448427481250001,0.04276425888634759
0.10269445468749999,0.057857526728587926
0.1209046345625,0.08049742849194835
0.1391148144375,0.0981062409745622
0.1573249943125,0.1282927766590427
0.17553517418749998,0.19118139266837764
0.19374535406249999,0.29683426756405956
0.2119555339375,0.4678913031094498
0.2301657138125,0.6854859145017487
0.2483758936875,0.9030805258940456
0.26658607356249997,1.134510632808397
0.28479625343750004,1.5835353511150465
0.3030064333125,2.119346359514584
0.32121661318749994,2.7884812338538985
0.3394267930625,3.2198971396779337
0.35763697293749996,3.6072910142954355
0.37584715281250003,3.8978364202585616
0.3940573326875,3.9368273621843612
0.41226751256249994,3.8965786479383753
0.4304776924375,3.4689360590748994
0.44868787231249996,3.3419010547360437
0.4668980521875,2.880298613227527
0.4851082320625,2.568371077821227
0.5033184119375,2.35329201106931
0.5215285918125,2.120604131834758
0.5397387716875,1.7671701098623092
0.5579489515625,1.7495612973796952
0.5761591314375,1.5885664403957884
0.5943693113124999,1.215008061300349
0.6125794911875,0.8728939902095623
0.6307896710625001,0.6075040306501746
0.6489998509374999,0.4477669459864641
0.6672100308125,0.32827857556872586
0.6854202106875,0.18489253106744444
0.7036303905625,0.12326168737829553
0.7218405704374999,0.08301297313232199
0.7400507503125,0.041506486566160995
0.7582609301875,0.01383549552205358
0.7764711100624999,0.008804406241306878


==> plots_data/brain/merged_distances_histogram_se_ssim.csv <==
x,y
0.15247008878316848,0.007359132877084783
0.17114424013356694,0.009812177169446377
0.18981839148396543,0.017171310046531187
0.20849254283436391,0.03434262009306227
0.2271666941847624,0.041701752970147166
0.24584084553516086,0.06623219589376314
0.26451499688555935,0.1030278602791868
0.28318914823595787,0.14350309110315304
0.3018632995863564,0.19747006553510862
0.3205374509367548,0.262475739282691
0.3392116022871533,0.39003404248549295
0.3578857536375518,0.5323106114424667
0.3765599049879502,0.7984659171637002
0.39523405633834874,1.1001903651241736
0.41390820768874725,1.6607109859287967
0.43258235903914577,2.422381238707078
0.4512565103895442,3.483322895153469
0.4699306617399427,4.27320315729389
0.4886048130903412,4.646065889732867
0.5072789644407397,4.730695917819314
0.5259531157911381,4.665690244071773
0.5446272671415366,4.562662383792559
0.5633014184919352,4.165269208430006
0.5819755698423336,3.317742405419051
0.6006497211927321,2.5082377889397263
0.6193238725431306,2.2555742268264827
0.637998023893529,1.66561707451353
0.6566721752439275,1.3724782815763101
0.675346326594326,0.917438565343235
0.6940204779447245,0.6929850125921494
0.7126946292951231,0.6390180381601982
0.7313687806455215,0.5421227886119115
0.75004293199592,0.4476805833559903
0.7687170833463184,0.3961666532163993
0.7873912346967169,0.22935964133580874
0.8060653860471154,0.14718265754169546
0.8247395373975139,0.06745871803994374
0.8434136887479124,0.03311609794688167
0.8620878400983109,0.002453044292361591
0.8807619914487094,0.0012265221461807954


==> plots_data/brain/merged_evaluation_results_l1.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4317529544000045,0.10754716981132076,0.09811320754716982,0.18679245283018867,0.018867924528301886,0.0,0.0
0.863505908800009,0.269811320754717,0.22830188679245284,0.4320754716981132,0.1509433962264151,0.0,0.0
1.2952588632000133,0.36792452830188677,0.33584905660377357,0.5547169811320755,0.2830188679245283,0.0,0.0
1.727011817600018,0.4358490566037736,0.4169811320754717,0.6245283018867924,0.39622641509433965,0.0,0.0
2.1587647720000223,0.5075471698113208,0.4849056603773585,0.6339622641509434,0.4811320754716981,0.0,0.0
2.5905177264000265,0.5452830188679245,0.5358490566037736,0.6358490566037736,0.560377358490566,0.0,0.0
3.0222706808000317,0.569811320754717,0.569811320754717,0.6377358490566037,0.6283018867924528,0.0,0.0018867924528301887
3.454023635200036,0.5867924528301887,0.6,0.6415094339622641,0.6660377358490566,0.0,0.0018867924528301887
3.8857765896000402,0.6188679245283019,0.6339622641509434,0.6433962264150943,0.6830188679245283,0.0,0.005660377358490566
4.3175295440000445,0.6339622641509434,0.6622641509433962,0.6433962264150943,0.690566037735849,0.0,0.005660377358490566
4.749282498400049,0.6490566037735849,0.6830188679245283,0.6433962264150943,0.6924528301886792,0.0,0.009433962264150943
5.181035452800053,0.6716981132075471,0.7018867924528301,0.6433962264150943,0.6962264150943396,0.0,0.01509433962264151
5.612788407200059,0.6981132075471698,0.7226415094339622,0.6433962264150943,0.7094339622641509,0.0,0.024528301886792454
6.044541361600063,0.7094339622641509,0.7264150943396226,0.6433962264150943,0.7169811320754716,0.0,0.03207547169811321
6.476294316000067,0.7169811320754716,0.7396226415094339,0.6452830188679245,0.7226415094339622,0.0,0.04150943396226415
6.908047270400072,0.7264150943396226,0.7490566037735849,0.6471698113207547,0.7226415094339622,0.0,0.052830188679245285
7.339800224800077,0.7320754716981132,0.7603773584905661,0.6509433962264151,0.7264150943396226,0.0,0.06415094339622641
7.7715531792000805,0.7433962264150943,0.7716981132075472,0.6509433962264151,0.7283018867924528,0.0,0.07735849056603773
8.203306133600085,0.7547169811320755,0.7773584905660378,0.6509433962264151,0.7320754716981132,0.0,0.0830188679245283
8.635059088000089,0.7622641509433963,0.7830188679245284,0.6547169811320754,0.7377358490566037,0.0,0.09622641509433963
9.066812042400093,0.7660377358490567,0.7905660377358491,0.6547169811320754,0.7433962264150943,0.0,0.10566037735849057
9.498564996800098,0.7679245283018868,0.8,0.6547169811320754,0.7433962264150943,0.0,0.1169811320754717
9.930317951200104,0.7735849056603774,0.8018867924528302,0.6547169811320754,0.7433962264150943,0.0,0.12641509433962264
10.362070905600106,0.7735849056603774,0.8056603773584906,0.6547169811320754,0.7452830188679245,0.0,0.13584905660377358
10.793823860000112,0.7773584905660378,0.8113207547169812,0.6547169811320754,0.7471698113207547,0.0,0.1490566037735849
11.225576814400117,0.7773584905660378,0.8132075471698114,0.6547169811320754,0.7490566037735849,0.0,0.15471698113207547
11.657329768800121,0.7811320754716982,0.8132075471698114,0.6547169811320754,0.7490566037735849,0.0,0.16981132075471697
12.089082723200127,0.7830188679245284,0.8150943396226416,0.6547169811320754,0.7490566037735849,0.0,0.1830188679245283
12.520835677600129,0.7830188679245284,0.8188679245283019,0.6547169811320754,0.7490566037735849,0.0,0.19622641509433963
12.952588632000134,0.7830188679245284,0.8226415094339623,0.6547169811320754,0.7490566037735849,0.0,0.21509433962264152
13.384341586400138,0.7830188679245284,0.8264150943396227,0.6547169811320754,0.7490566037735849,0.0,0.22641509433962265
13.816094540800144,0.7849056603773585,0.8264150943396227,0.6547169811320754,0.7490566037735849,0.0,0.24150943396226415
14.247847495200148,0.7886792452830189,0.8264150943396227,0.6547169811320754,0.7490566037735849,0.0,0.26037735849056604
14.679600449600153,0.7905660377358491,0.8264150943396227,0.6547169811320754,0.7490566037735849,0.0,0.27169811320754716
15.111353404000155,0.7905660377358491,0.8283018867924529,0.6547169811320754,0.7490566037735849,0.0,0.28867924528301886
15.543106358400161,0.7924528301886793,0.8283018867924529,0.6547169811320754,0.7490566037735849,0.0,0.30566037735849055
15.974859312800165,0.7943396226415095,0.8283018867924529,0.6547169811320754,0.7490566037735849,0.0,0.31886792452830187
16.40661226720017,0.7962264150943397,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.3283018867924528
16.838365221600174,0.7962264150943397,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.3452830188679245
17.270118176000178,0.7962264150943397,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.3584905660377358
17.701871130400182,0.7962264150943397,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.37169811320754714
18.133624084800186,0.7981132075471699,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.3849056603773585
18.565377039200193,0.7981132075471699,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.4075471698113208
18.997129993600197,0.8,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.4226415094339623
19.4288829480002,0.8,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.43018867924528303
19.860635902400208,0.8018867924528302,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.4509433962264151
20.29238885680021,0.8018867924528302,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.4547169811320755
20.724141811200212,0.8018867924528302,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.4716981132075472
21.15589476560022,0.8018867924528302,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.4867924528301887
21.587647720000223,0.8018867924528302,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.49245283018867925
22.019400674400227,0.8018867924528302,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.5094339622641509
22.451153628800235,0.8018867924528302,0.839622641509434,0.6547169811320754,0.7490566037735849,0.0,0.5169811320754717
22.88290658320024,0.8018867924528302,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.5283018867924528
23.314659537600242,0.8018867924528302,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.5415094339622641
23.746412492000246,0.8018867924528302,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.5509433962264151
24.178165446400254,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5566037735849056
24.609918400800254,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.569811320754717
25.041671355200258,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5830188679245283
25.47342430960026,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5924528301886792
25.90517726400027,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6056603773584905
26.336930218400273,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.620754716981132
26.768683172800277,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6415094339622641
27.20043612720028,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6490566037735849
27.632189081600288,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6528301886792452
28.06394203600029,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6698113207547169
28.495694990400295,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6773584905660377
28.927447944800303,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6924528301886792
29.359200899200307,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6962264150943396
29.790953853600307,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7037735849056603
30.22270680800031,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7132075471698113
30.654459762400315,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7226415094339622
31.086212716800322,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7377358490566037
31.517965671200326,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7471698113207547
31.94971862560033,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7622641509433963
32.38147158000034,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7716981132075472
32.81322453440034,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7886792452830189
33.244977488800345,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7962264150943397
33.67673044320035,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8018867924528302
34.10848339760035,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8150943396226416
34.540236352000356,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8169811320754717
34.97198930640037,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8207547169811321
35.403742260800364,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8245283018867925
35.83549521520037,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8301886792452831
36.26724816960037,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8358490566037736
36.69900112400038,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.839622641509434
37.130754078400386,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8415094339622642
37.56250703280039,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8490566037735849
37.994259987200394,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8547169811320755
38.4260129416004,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8566037735849057
38.8577658960004,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8584905660377359
39.289518850400405,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8622641509433963
39.721271804800416,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8641509433962264
40.15302475920042,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8660377358490566
40.58477771360042,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8679245283018868
41.01653066800042,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8716981132075472
41.448283622400425,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8735849056603774
41.880036576800435,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8773584905660378
42.31178953120044,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.879245283018868
42.74354248560044,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8811320754716981
43.17529544000045,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8849056603773585


==> plots_data/brain/merged_evaluation_results_l2.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.0,0.0,0.0,0.0,0.0,0.0
40.07828828000013,0.28867924528301886,0.23773584905660378,0.4320754716981132,0.22075471698113208,0.0,0.0
80.15657656000026,0.3754716981132076,0.33773584905660375,0.6,0.39811320754716983,0.0,0.01509433962264151
120.23486484000038,0.46226415094339623,0.44528301886792454,0.6283018867924528,0.5320754716981132,0.0,0.026415094339622643
160.31315312000052,0.5132075471698113,0.5056603773584906,0.6415094339622641,0.6396226415094339,0.0,0.052830188679245285
200.39144140000064,0.5660377358490566,0.560377358490566,0.6415094339622641,0.6698113207547169,0.0,0.07358490566037736
240.46972968000077,0.6,0.5811320754716981,0.6415094339622641,0.690566037735849,0.0,0.09056603773584905
280.54801796000095,0.630188679245283,0.6018867924528302,0.6415094339622641,0.7113207547169811,0.0,0.11509433962264151
320.62630624000104,0.6433962264150943,0.6320754716981132,0.6452830188679245,0.7188679245283018,0.0,0.14150943396226415
360.70459452000114,0.6641509433962264,0.6547169811320754,0.6471698113207547,0.7264150943396226,0.0,0.1660377358490566
400.7828828000013,0.6792452830188679,0.6792452830188679,0.6471698113207547,0.7283018867924528,0.0,0.18490566037735848
440.86117108000144,0.690566037735849,0.7018867924528301,0.6528301886792452,0.730188679245283,0.0,0.23018867924528302
480.93945936000154,0.7037735849056603,0.7113207547169811,0.6547169811320754,0.7396226415094339,0.0,0.26037735849056604
521.0177476400017,0.7132075471698113,0.7245283018867924,0.6547169811320754,0.7396226415094339,0.0,0.28867924528301886
561.0960359200019,0.7283018867924528,0.7339622641509433,0.6547169811320754,0.7415094339622641,0.0,0.32075471698113206
601.1743242000019,0.7377358490566037,0.7490566037735849,0.6547169811320754,0.7433962264150943,0.0,0.33584905660377357
641.2526124800021,0.7396226415094339,0.7547169811320755,0.6547169811320754,0.7471698113207547,0.0,0.360377358490566
681.3309007600022,0.7433962264150943,0.7660377358490567,0.6547169811320754,0.7471698113207547,0.0,0.3867924528301887
721.4091890400023,0.7509433962264151,0.7679245283018868,0.6547169811320754,0.7490566037735849,0.0,0.4037735849056604
761.4874773200024,0.7566037735849057,0.7754716981132076,0.6547169811320754,0.7490566037735849,0.0,0.41320754716981134
801.5657656000026,0.7584905660377359,0.7773584905660378,0.6547169811320754,0.7490566037735849,0.0,0.4339622641509434
841.6440538800027,0.7603773584905661,0.7830188679245284,0.6547169811320754,0.7490566037735849,0.0,0.44528301886792454
881.7223421600029,0.7622641509433963,0.7867924528301887,0.6547169811320754,0.7490566037735849,0.0,0.47358490566037736
921.800630440003,0.7622641509433963,0.7867924528301887,0.6547169811320754,0.7490566037735849,0.0,0.4867924528301887
961.8789187200031,0.7641509433962265,0.7867924528301887,0.6547169811320754,0.7490566037735849,0.0,0.5264150943396226
1001.9572070000032,0.7660377358490567,0.7905660377358491,0.6547169811320754,0.7490566037735849,0.0,0.5415094339622641
1042.0354952800035,0.7679245283018868,0.7943396226415095,0.6547169811320754,0.7490566037735849,0.0,0.5660377358490566
1082.1137835600036,0.7679245283018868,0.7943396226415095,0.6547169811320754,0.7490566037735849,0.0,0.5792452830188679
1122.1920718400038,0.769811320754717,0.8018867924528302,0.6547169811320754,0.7490566037735849,0.0,0.5981132075471698
1162.2703601200037,0.7716981132075472,0.8018867924528302,0.6547169811320754,0.7490566037735849,0.0,0.6113207547169811
1202.3486484000039,0.7735849056603774,0.8037735849056604,0.6547169811320754,0.7490566037735849,0.0,0.6396226415094339
1242.426936680004,0.7773584905660378,0.8056603773584906,0.6547169811320754,0.7490566037735849,0.0,0.6584905660377358
1282.5052249600042,0.7773584905660378,0.8056603773584906,0.6547169811320754,0.7490566037735849,0.0,0.6773584905660377
1322.5835132400043,0.779245283018868,0.8056603773584906,0.6547169811320754,0.7490566037735849,0.0,0.6981132075471698
1362.6618015200045,0.7811320754716982,0.8056603773584906,0.6547169811320754,0.7490566037735849,0.0,0.7094339622641509
1402.7400898000044,0.7830188679245284,0.8056603773584906,0.6547169811320754,0.7490566037735849,0.0,0.7358490566037735
1442.8183780800045,0.7849056603773585,0.8075471698113208,0.6547169811320754,0.7490566037735849,0.0,0.7452830188679245
1482.8966663600047,0.7867924528301887,0.8113207547169812,0.6547169811320754,0.7490566037735849,0.0,0.7509433962264151
1522.9749546400049,0.7867924528301887,0.8132075471698114,0.6547169811320754,0.7490566037735849,0.0,0.7566037735849057
1563.053242920005,0.7886792452830189,0.8150943396226416,0.6547169811320754,0.7490566037735849,0.0,0.7641509433962265
1603.1315312000052,0.7905660377358491,0.8169811320754717,0.6547169811320754,0.7490566037735849,0.0,0.7735849056603774
1643.209819480005,0.7924528301886793,0.8188679245283019,0.6547169811320754,0.7490566037735849,0.0,0.7905660377358491
1683.2881077600055,0.7924528301886793,0.8226415094339623,0.6547169811320754,0.7490566037735849,0.0,0.8
1723.3663960400056,0.7924528301886793,0.8226415094339623,0.6547169811320754,0.7490566037735849,0.0,0.8075471698113208
1763.4446843200058,0.7924528301886793,0.8226415094339623,0.6547169811320754,0.7490566037735849,0.0,0.8150943396226416
1803.522972600006,0.7924528301886793,0.8245283018867925,0.6547169811320754,0.7490566037735849,0.0,0.8188679245283019
1843.601260880006,0.7924528301886793,0.8264150943396227,0.6547169811320754,0.7490566037735849,0.0,0.8283018867924529
1883.679549160006,0.7924528301886793,0.8283018867924529,0.6547169811320754,0.7490566037735849,0.0,0.8320754716981132
1923.7578374400061,0.7943396226415095,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.8358490566037736
1963.8361257200063,0.7962264150943397,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.8433962264150944
2003.9144140000064,0.7962264150943397,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.8528301886792453
2043.9927022800066,0.7962264150943397,0.8301886792452831,0.6547169811320754,0.7490566037735849,0.0,0.8566037735849057
2084.070990560007,0.7962264150943397,0.8320754716981132,0.6547169811320754,0.7490566037735849,0.0,0.8622641509433963
2124.149278840007,0.7981132075471699,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.8660377358490566
2164.2275671200073,0.7981132075471699,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.8716981132075472
2204.305855400007,0.7981132075471699,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.8735849056603774
2244.3841436800076,0.8,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.8773584905660378
2284.462431960007,0.8,0.8339622641509434,0.6547169811320754,0.7490566037735849,0.0,0.8773584905660378
2324.5407202400074,0.8,0.8358490566037736,0.6547169811320754,0.7490566037735849,0.0,0.8849056603773585
2364.6190085200074,0.8,0.8358490566037736,0.6547169811320754,0.7490566037735849,0.0,0.8849056603773585
2404.6972968000077,0.8,0.8358490566037736,0.6547169811320754,0.7490566037735849,0.0,0.8867924528301887
2444.7755850800077,0.8,0.8358490566037736,0.6547169811320754,0.7490566037735849,0.0,0.8886792452830189
2484.853873360008,0.8,0.8358490566037736,0.6547169811320754,0.7490566037735849,0.0,0.8943396226415095
2524.932161640008,0.8,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.8981132075471698
2565.0104499200083,0.8,0.8377358490566038,0.6547169811320754,0.7490566037735849,0.0,0.9
2605.0887382000083,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9018867924528302
2645.1670264800086,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9056603773584906
2685.245314760009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9056603773584906
2725.323603040009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9056603773584906
2765.401891320009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9075471698113208
2805.480179600009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9075471698113208
2845.558467880009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.909433962264151
2885.636756160009,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9113207547169812
2925.7150444400095,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9113207547169812
2965.7933327200094,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9113207547169812
3005.87162100001,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9132075471698113
3045.9499092800097,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9150943396226415
3086.02819756001,0.8,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9150943396226415
3126.10648584001,0.8018867924528302,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9150943396226415
3166.1847741200104,0.8018867924528302,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9150943396226415
3206.2630624000103,0.8018867924528302,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9150943396226415
3246.3413506800107,0.8018867924528302,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9169811320754717
3286.41963896001,0.8018867924528302,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.9169811320754717
3326.4979272400105,0.8018867924528302,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.9207547169811321
3366.576215520011,0.8018867924528302,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.9226415094339623
3406.654503800011,0.8018867924528302,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.9245283018867925
3446.732792080011,0.8018867924528302,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.9245283018867925
3486.811080360011,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
3526.8893686400115,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
3566.9676569200114,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
3607.045945200012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
3647.1242334800118,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9320754716981132
3687.202521760012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9339622641509434
3727.280810040012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9339622641509434
3767.359098320012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9339622641509434
3807.437386600012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9339622641509434
3847.5156748800123,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.939622641509434
3887.593963160012,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.939622641509434
3927.6722514400126,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.939622641509434
3967.7505397200125,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.939622641509434
4007.828828000013,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642


==> plots_data/brain/merged_evaluation_results_lpips.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.007829810638400027,0.10566037735849057,0.09433962264150944,0.016981132075471698,0.005660377358490566,0.0,0.0
0.015659621276800054,0.21509433962264152,0.2,0.1,0.020754716981132074,0.0,0.0
0.02348943191520008,0.3,0.27169811320754716,0.2490566037735849,0.0509433962264151,0.0,0.0
0.03131924255360011,0.36792452830188677,0.3584905660377358,0.3754716981132076,0.12264150943396226,0.0,0.0
0.039149053192000134,0.4377358490566038,0.4188679245283019,0.4849056603773585,0.25660377358490566,0.0,0.0
0.04697886383040016,0.47547169811320755,0.47735849056603774,0.5490566037735849,0.33773584905660375,0.0,0.0
0.05480867446880019,0.5169811320754717,0.5226415094339623,0.590566037735849,0.4018867924528302,0.0,0.0
0.06263848510720021,0.5679245283018868,0.5660377358490566,0.6150943396226415,0.4641509433962264,0.0,0.0
0.07046829574560023,0.6094339622641509,0.6,0.630188679245283,0.5150943396226415,0.0,0.0
0.07829810638400027,0.6320754716981132,0.630188679245283,0.6358490566037736,0.569811320754717,0.0,0.0
0.08612791702240029,0.6452830188679245,0.6622641509433962,0.6358490566037736,0.5962264150943396,0.0,0.0
0.09395772766080032,0.6622641509433962,0.7018867924528301,0.6396226415094339,0.6132075471698113,0.0,0.0
0.10178753829920034,0.6849056603773584,0.7169811320754716,0.6415094339622641,0.630188679245283,0.0,0.0
0.10961734893760038,0.690566037735849,0.7283018867924528,0.6433962264150943,0.6377358490566037,0.0,0.0037735849056603774
0.1174471595760004,0.7113207547169811,0.7547169811320755,0.6433962264150943,0.6433962264150943,0.0,0.005660377358490566
0.12527697021440043,0.7226415094339622,0.7735849056603774,0.6433962264150943,0.6528301886792452,0.0,0.007547169811320755
0.13310678085280045,0.7339622641509433,0.7867924528301887,0.6433962264150943,0.6584905660377358,0.0,0.011320754716981131
0.14093659149120047,0.7471698113207547,0.7943396226415095,0.6452830188679245,0.6641509433962264,0.0,0.022641509433962263
0.14876640212960052,0.7584905660377359,0.8,0.6452830188679245,0.6754716981132075,0.0,0.03018867924528302
0.15659621276800054,0.7660377358490567,0.809433962264151,0.6452830188679245,0.6886792452830188,0.0,0.04716981132075472
0.16442602340640056,0.7735849056603774,0.8113207547169812,0.6452830188679245,0.6962264150943396,0.0,0.0660377358490566
0.17225583404480058,0.7735849056603774,0.8132075471698114,0.6452830188679245,0.7094339622641509,0.0,0.07924528301886792
0.18008564468320062,0.7773584905660378,0.8150943396226416,0.6452830188679245,0.720754716981132,0.0,0.1
0.18791545532160064,0.779245283018868,0.8207547169811321,0.6452830188679245,0.7245283018867924,0.0,0.11320754716981132
0.19574526596000066,0.7849056603773585,0.8264150943396227,0.6471698113207547,0.7283018867924528,0.0,0.12830188679245283
0.20357507659840068,0.7905660377358491,0.8320754716981132,0.6490566037735849,0.7320754716981132,0.0,0.1339622641509434
0.21140488723680073,0.7905660377358491,0.8339622641509434,0.6490566037735849,0.7358490566037735,0.0,0.1509433962264151
0.21923469787520075,0.7924528301886793,0.839622641509434,0.6490566037735849,0.7377358490566037,0.0,0.18490566037735848
0.22706450851360074,0.7924528301886793,0.839622641509434,0.6490566037735849,0.7415094339622641,0.0,0.2037735849056604
0.2348943191520008,0.7943396226415095,0.839622641509434,0.6509433962264151,0.7415094339622641,0.0,0.22830188679245284
0.2427241297904008,0.7943396226415095,0.839622641509434,0.6509433962264151,0.7415094339622641,0.0,0.25660377358490566
0.25055394042880086,0.7962264150943397,0.8415094339622642,0.6528301886792452,0.7433962264150943,0.0,0.28679245283018867
0.2583837510672009,0.7962264150943397,0.8415094339622642,0.6547169811320754,0.7452830188679245,0.0,0.30566037735849055
0.2662135617056009,0.7981132075471699,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.3433962264150943
0.2740433723440009,0.7981132075471699,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.37169811320754714
0.28187318298240094,0.7981132075471699,0.8415094339622642,0.6547169811320754,0.7490566037735849,0.0,0.4056603773584906
0.289702993620801,0.7981132075471699,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.4339622641509434
0.29753280425920103,0.7981132075471699,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.4641509433962264
0.305362614897601,0.7981132075471699,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.4849056603773585
0.3131924255360011,0.7981132075471699,0.8433962264150944,0.6547169811320754,0.7490566037735849,0.0,0.5245283018867924
0.32102223617440107,0.7981132075471699,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.5509433962264151
0.3288520468128011,0.7981132075471699,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.5754716981132075
0.33668185745120116,0.8,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.6094339622641509
0.34451166808960115,0.8018867924528302,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.6377358490566037
0.3523414787280012,0.8018867924528302,0.8452830188679246,0.6547169811320754,0.7490566037735849,0.0,0.6641509433962264
0.36017128936640125,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6867924528301886
0.36800110000480124,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7018867924528301
0.3758309106432013,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7320754716981132
0.3836607212816013,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7660377358490567
0.39149053192000133,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.7867924528301887
0.3993203425584014,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8037735849056604
0.40715015319680137,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8169811320754717
0.4149799638352014,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8320754716981132
0.42280977447360146,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.839622641509434
0.4306395851120015,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8547169811320755
0.4384693957504015,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8679245283018868
0.4462992063888015,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.8830188679245283
0.4541290170272015,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9
0.46195882766560153,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9056603773584906
0.4697886383040016,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.909433962264151
0.47761844894240163,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9113207547169812
0.4854482595808016,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9188679245283019
0.49327807021920167,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9207547169811321
0.5011078808576017,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9207547169811321
0.5089376914960018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9226415094339623
0.5167675021344018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
0.5245973127728019,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.930188679245283
0.5324271234112018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9320754716981132
0.5402569340496018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9320754716981132
0.5480867446880018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9358490566037736
0.5559165553264018,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.5637463659648019,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.5715761766032019,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.579405987241602,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.587235797880002,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.5950656085184021,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.602895419156802,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.610725229795202,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.6185550404336021,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.6263848510720021,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.6342146617104022,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.9415094339622642
0.6420444723488021,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.005660377358490566,0.9415094339622642
0.6498742829872022,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.009433962264150943,0.9415094339622642
0.6577040936256022,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.013207547169811321,0.9415094339622642
0.6655339042640023,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.020754716981132074,0.9415094339622642
0.6733637149024023,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.024528301886792454,0.9415094339622642
0.6811935255408023,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.03207547169811321,0.9415094339622642
0.6890233361792023,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.033962264150943396,0.9415094339622642
0.6968531468176024,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.04150943396226415,0.9415094339622642
0.7046829574560024,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0509433962264151,0.9415094339622642
0.7125127680944024,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0660377358490566,0.9415094339622642
0.7203425787328025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.1,0.9415094339622642
0.7281723893712025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.1509433962264151,0.9415094339622642
0.7360022000096025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.19622641509433963,0.9415094339622642
0.7438320106480025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.2358490566037736,0.9415094339622642
0.7516618212864026,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.3,0.9415094339622642
0.7594916319248025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.35660377358490564,0.9415094339622642
0.7673214425632026,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.42452830188679247,0.9415094339622642
0.7751512532016026,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.49433962264150944,0.9415094339622642
0.7829810638400027,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.5566037735849056,0.9415094339622642


==> plots_data/brain/merged_evaluation_results_ssim.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.008659737778158507,0.12452830188679245,0.1169811320754717,0.01509433962264151,0.0037735849056603774,0.0,0.0
0.017319475556317014,0.2981132075471698,0.27547169811320754,0.20943396226415095,0.022641509433962263,0.0,0.0
0.025979213334475518,0.44339622641509435,0.4207547169811321,0.4226415094339623,0.11132075471698114,0.0,0.0
0.03463895111263403,0.5207547169811321,0.5377358490566038,0.5490566037735849,0.19245283018867926,0.0,0.0
0.04329868889079253,0.5735849056603773,0.590566037735849,0.5773584905660377,0.3132075471698113,0.0,0.0
0.051958426668951035,0.6075471698113207,0.6415094339622641,0.6150943396226415,0.39245283018867927,0.0,0.0
0.060618164447109546,0.6415094339622641,0.6849056603773584,0.6245283018867924,0.44716981132075473,0.0,0.0
0.06927790222526806,0.6830188679245283,0.7094339622641509,0.6339622641509434,0.5075471698113208,0.0,0.0
0.07793764000342655,0.7132075471698113,0.7433962264150943,0.6358490566037736,0.5735849056603773,0.0,0.0
0.08659737778158506,0.7283018867924528,0.7584905660377359,0.6358490566037736,0.6150943396226415,0.0,0.0
0.09525711555974357,0.7433962264150943,0.7867924528301887,0.6358490566037736,0.6509433962264151,0.0,0.0
0.10391685333790207,0.7547169811320755,0.8037735849056604,0.6358490566037736,0.6679245283018868,0.0,0.0
0.11257659111606058,0.7660377358490567,0.809433962264151,0.6415094339622641,0.6830188679245283,0.0,0.0
0.12123632889421909,0.7735849056603774,0.8150943396226416,0.6415094339622641,0.6867924528301886,0.0,0.0
0.12989606667237757,0.7735849056603774,0.8150943396226416,0.6415094339622641,0.6886792452830188,0.0,0.0
0.1385558044505361,0.7773584905660378,0.8207547169811321,0.6433962264150943,0.690566037735849,0.0,0.0
0.14721554222869462,0.7830188679245284,0.8245283018867925,0.6433962264150943,0.6962264150943396,0.0,0.0
0.1558752800068531,0.7886792452830189,0.8301886792452831,0.6433962264150943,0.7,0.0,0.0
0.16453501778501162,0.7905660377358491,0.8301886792452831,0.6471698113207547,0.7,0.0,0.0
0.17319475556317013,0.7924528301886793,0.8339622641509434,0.6471698113207547,0.7075471698113207,0.0,0.0
0.1818544933413286,0.7981132075471699,0.8339622641509434,0.6471698113207547,0.7075471698113207,0.0,0.0
0.19051423111948715,0.8,0.839622641509434,0.6471698113207547,0.7094339622641509,0.0,0.0
0.19917396889764566,0.8,0.8452830188679246,0.6471698113207547,0.7150943396226415,0.0,0.0
0.20783370667580414,0.8018867924528302,0.8471698113207548,0.6490566037735849,0.720754716981132,0.0,0.0
0.21649344445396265,0.8018867924528302,0.8471698113207548,0.6490566037735849,0.7245283018867924,0.0,0.0
0.22515318223212116,0.8018867924528302,0.8471698113207548,0.6509433962264151,0.7245283018867924,0.0,0.0
0.23381292001027967,0.8018867924528302,0.8471698113207548,0.6509433962264151,0.730188679245283,0.0,0.0
0.24247265778843818,0.8018867924528302,0.8471698113207548,0.6509433962264151,0.7377358490566037,0.0,0.0
0.25113239556659667,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7396226415094339,0.0,0.0
0.25979213334475515,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7433962264150943,0.0,0.0
0.2684518711229137,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7452830188679245,0.0,0.0
0.2771116089010722,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.0
0.2857713466792307,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.0018867924528301887
0.29443108445738925,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.0037735849056603774
0.3030908222355477,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.005660377358490566
0.3117505600137062,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.007547169811320755
0.3204102977918647,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.011320754716981131
0.32907003557002323,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.011320754716981131
0.33772977334818177,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.020754716981132074
0.34638951112634025,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7471698113207547,0.0,0.024528301886792454
0.35504924890449874,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.033962264150943396
0.3637089866826572,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.045283018867924525
0.37236872446081576,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.0509433962264151
0.3810284622389743,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.05849056603773585
0.3896882000171328,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.062264150943396226
0.3983479377952913,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.07735849056603773
0.40700767557344975,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.07924528301886792
0.4156674133516083,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.08679245283018867
0.42432715112976677,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.09622641509433963
0.4329868889079253,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.10377358490566038
0.44164662668608384,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.1169811320754717
0.4503063644642423,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.11886792452830189
0.45896610224240086,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.13018867924528302
0.46762584002055935,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.14528301886792452
0.4762855777987179,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.15283018867924528
0.48494531557687637,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.16792452830188678
0.4936050533550348,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.17169811320754716
0.5022647911331933,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.17547169811320754
0.5109245289113519,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.1830188679245283
0.5195842666895103,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.19811320754716982
0.5282440044676688,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.20943396226415095
0.5369037422458274,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.22264150943396227
0.5455634800239859,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.2358490566037736
0.5542232178021445,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.25660377358490566
0.5628829555803029,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.2679245283018868
0.5715426933584614,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.29245283018867924
0.58020243113662,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.3
0.5888621689147785,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.3169811320754717
0.5975219066929369,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.3264150943396226
0.6061816444710953,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.3452830188679245
0.6148413822492539,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.36792452830188677
0.6235011200274124,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.3905660377358491
0.632160857805571,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.39811320754716983
0.6408205955837294,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.42830188679245285
0.6494803333618879,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.4490566037735849
0.6581400711400465,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.46226415094339623
0.666799808918205,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.49056603773584906
0.6754595466963635,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5169811320754717
0.684119284474522,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5377358490566038
0.6927790222526805,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5547169811320755
0.701438760030839,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.569811320754717
0.7100984978089975,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5830188679245283
0.718758235587156,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.5943396226415094
0.7274179733653144,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.0,0.6226415094339622
0.736077711143473,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.007547169811320755,0.6377358490566037
0.7447374489216315,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.016981132075471698,0.6547169811320754
0.7533971866997901,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.024528301886792454,0.6698113207547169
0.7620569244779486,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.03773584905660377,0.6867924528301886
0.770716662256107,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.04716981132075472,0.7094339622641509
0.7793764000342656,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.052830188679245285,0.7245283018867924
0.7880361378124241,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.07169811320754717,0.7509433962264151
0.7966958755905826,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.08113207547169811,0.769811320754717
0.8053556133687411,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.09056603773584905,0.7886792452830189
0.8140153511468995,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.10943396226415095,0.8113207547169812
0.822675088925058,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.1339622641509434,0.8207547169811321
0.8313348267032166,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.18490566037735848,0.8301886792452831
0.8399945644813751,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.22452830188679246,0.8547169811320755
0.8486543022595335,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.27735849056603773,0.8679245283018868
0.8573140400376921,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.3490566037735849,0.879245283018868
0.8659737778158506,0.8018867924528302,0.8471698113207548,0.6547169811320754,0.7490566037735849,0.4018867924528302,0.8849056603773585


==> plots_data/isic/merged_distances_histogram_diffusion_l1.csv <==
x,y
10.218707150829083,0.002509525020219549
12.063142073235543,0.00878333757076842
13.907576995642007,0.01733853650333505
15.752011918048469,0.028289191137020397
17.59644684045493,0.03593183551677987
19.440881762861395,0.04243378670553052
21.28531668526786,0.047452836745969604
23.129751607674322,0.04517145036395192
24.974186530080782,0.041635301471824294
26.818621452487243,0.03296603322015683
28.663056374893706,0.028061052498818562
30.50749129730017,0.025551527478599016
32.35192621970663,0.02406862633028756
34.19636114211309,0.020646546757260815
36.040796064519554,0.019848061523554592
37.88523098692602,0.014600872844913723
39.72966590933248,0.014829011483115502
41.574100831738946,0.011521001229189736
43.41853575414541,0.01038030803818089
45.262970676551866,0.010038100080878186
47.10740559895833,0.009924030761777296
48.951840521364794,0.008783337570768412
50.79627544377126,0.007984852337062193
52.64071036617772,0.00752857506065864
54.48514528858418,0.00422056480673289
56.32958021099064,0.0039924261685310965
58.174015133397106,0.003422079573026654
60.01845005580357,0.0015969704674124385
61.86288497821003,0.0009125545528071077
63.7073199006165,0.0018251091056142154
65.55175482302296,0.0018251091056142154
67.39618974542942,0.001711039786513327
69.24062466783589,0.0018251091056142154
71.08505959024235,0.002623594339320435
72.92949451264882,0.0006844159146053309
74.77392943505528,0.00045627727640355385
76.61836435746174,0.00022813863820177692
78.4627992798682,0.0003422079573026707
80.30723420227464,0.00011406931910088846
82.15166912468112,0.0001140693191008876


==> plots_data/isic/merged_distances_histogram_diffusion_l2.csv <==
x,y
294.8077364344175,0.00022290754886157508
557.2007124920281,0.0006206131036649605
819.5936885496385,0.0006863628123219719
1081.9866646072492,0.0005211867149641145
1344.3796406648594,0.0003560106176062566
1606.77261672247,0.00028384630322660976
1869.1655927800807,0.0002004564288323517
2131.558568837691,0.0001619687944965403
2393.9515448953016,0.0001459322801899519
2656.344520952912,9.301178297821126e-05
2918.737497010522,0.00010183186584683456
3181.130473068133,9.702091155485813e-05
3443.5234491257434,7.296614009497607e-05
3705.9164251833536,5.372232292707021e-05
3968.3094012409647,3.9289460051140896e-05
4230.702377298575,2.5658422890541037e-05
4493.095353356185,1.924381716790578e-05
4755.488329413796,1.3631037160599878e-05
5017.881305471406,8.018257153294074e-06
5280.274281529017,7.216431437964667e-06
5542.667257586627,6.414605722635237e-06
5805.060233644238,1.3631037160599925e-05
6067.453209701848,8.820082868623481e-06
6329.846185759459,8.82008286862345e-06
6592.2391618170695,8.820082868623481e-06
6854.63213787468,1.2829211445270518e-05
7117.02511393229,5.612780007305852e-06
7379.4180899899,4.810954291976428e-06
7641.811066047511,8.018257153294074e-07
7904.2040421051215,4.009128576647037e-06
8166.597018162733,8.018257153294046e-07
8428.989994220343,8.018257153294074e-07
8691.382970277953,8.018257153294074e-07
8953.775946335563,1.6036514306588148e-06
9216.168922393173,8.018257153294074e-07
9478.561898450786,0.0
9740.954874508396,0.0
10003.347850566006,0.0
10265.740826623616,0.0
10528.133802681226,8.018257153294074e-07


==> plots_data/isic/merged_distances_histogram_diffusion_lpips.csv <==
x,y
0.27459464675,0.06166507739309213
0.28824214024999995,0.06166507739309213
0.30188963375,0.06166507739309213
0.31553712724999994,0.15416269348273032
0.32918462075,0.35457419501027976
0.34283211425,0.41623927240337016
0.35647960775,0.6783158513240134
0.37012710125000003,1.2178852785135696
0.38377459475,1.341215433299754
0.39742208825,2.528268173116777
0.41106958174999997,3.1449189470476986
0.42471707525,2.89825863747533
0.43836456874999996,3.684488374237255
0.45201206225,4.301139148168176
0.46565955575,3.776985990326877
0.47930704925,4.224057801426828
0.49295454275,4.439885572302615
0.50660203625,4.3782204949095584
0.52024952975,4.208641532078521
0.53389702325,4.2703066094716124
0.54754451675,4.0544788385958235
0.56119201025,3.4994931420579927
0.57483950375,2.913674906823591
0.58848699725,2.836593560082226
0.60213449075,2.312440402240964
0.61578198425,1.8807848604893176
0.62942947775,1.6187082815686487
0.6430769712500001,1.4028805106928517
0.65672446475,1.3720479719963055
0.6703719582500001,1.3720479719962944
0.68401945175,0.8633110835032863
0.6976669452500001,0.817062275458474
0.71131443875,0.5704019658861046
0.72496193225,0.47790434979646207
0.73860942575,0.5241531578412809
0.75225691925,0.2620765789206426
0.76590441275,0.12333015478618475
0.77955190625,0.07708134674136423
0.7931993997500001,0.06166507739309238
0.80684689325,0.03083253869654619


==> plots_data/isic/merged_distances_histogram_diffusion_ssim.csv <==
x,y
0.10938925403142782,0.0923043459526818
0.12534466799241964,0.26372670272194804
0.14130008195341145,0.5538260757160908
0.15725549591440327,0.7516211027575519
0.17321090987539509,1.714223567692662
0.18916632383638687,2.729571373172167
0.2051217377973787,3.428447135385324
0.2210771517583705,3.7581055137877595
0.23703256571936232,4.522912951681409
0.25298797968035414,5.155857038214075
0.26894339364134595,4.865757665219958
0.28489880760233777,4.654776303042382
0.3008542215633295,4.232813578687265
0.3168096355243214,3.5603104867462982
0.33276504948531316,3.125161427255084
0.34872046344630503,2.7427577083082593
0.3646758774072968,2.175745297456071
0.38063129136828866,1.832900583917539
0.3965867053292804,1.6219192217399805
0.4125421192902723,1.186770162248766
0.42849753325126405,0.9494161297990128
0.4444529472122559,1.0812794811599868
0.4604083611732477,1.1472111568404737
0.4763637751342395,1.0680931460238932
0.4923191890952313,0.9098571243907175
0.5082746030562231,1.0680931460238932
0.5242300170172149,0.7911801081658468
0.5401854309782067,0.6461304216687703
0.5561408449391986,0.44833539462731004
0.5720962589001903,0.35603104867463103
0.5880516728611822,0.38240371894682595
0.604007086822174,0.31647204326633654
0.6199625007831657,0.1977950270414617
0.6359179147441576,0.10549068108877883
0.6518733287051495,0.07911801081658469
0.6678287426661412,0.05274534054438942
0.683784156627133,0.026372670272194896
0.6997395705881249,0.05274534054438942
0.7156949845491167,0.013186335136097448
0.7316503985101085,0.013186335136097354


==> plots_data/isic/merged_distances_histogram_gan_l1.csv <==
x,y
1.6586917525,0.0035810786127415885
2.0699516575,0.00562740924859393
2.4812115624999995,0.01125481849718785
2.8924714675,0.02762546358400654
3.3037313724999997,0.03939186474015747
3.7149912775,0.048600352601493035
4.1262511825,0.05832042312179159
4.5375110874999995,0.07776056416238886
4.9487709925,0.08901538265957652
5.3600308975,0.11510609826669378
5.7712908025,0.12738408208180807
6.1825507075,0.11459451560773094
6.5938106125,0.13096516069454966
7.005070517499999,0.13761573526106974
7.4163304225,0.14017364855588457
7.8275903275,0.14733580578136837
8.238850232499999,0.1360809872841805
8.6501101375,0.14835897109929452
9.061370042499998,0.1289188300586973
9.4726299475,0.13147674335351217
9.883889852500001,0.09668912254402298
10.295149757499999,0.09157329595439215
10.7064096625,0.0895269653185398
11.117669567499998,0.06752891098312716
11.5289294725,0.05371617919112365
11.940189377500001,0.04501927398875144
12.351449282499999,0.04092661271704676
12.7627091875,0.031206542196748163
13.173969092499998,0.024555967630228062
13.5852289975,0.013301149133040141
13.996488902500001,0.010743235838224776
14.407748807499999,0.01125481849718786
14.8190087125,0.010743235838224776
15.230268617499998,0.007162157225483184
15.6415285225,0.004092661271704659
16.052788427499998,0.004604243930667781
16.4640483325,0.005627409248593907
16.8753082375,0.0030694959537785208
17.2865681425,0.0005115826589630824
17.6978280475,0.0005115826589630824


==> plots_data/isic/merged_distances_histogram_gan_l2.csv <==
x,y
17.6298138625,0.0005116620912891484
29.5544995875,0.0018172826000959416
41.47918531249999,0.0033699123943526687
53.4038710375,0.004569671780823774
65.3285567625,0.005328343157562853
77.2532424875,0.0065810331052018126
89.1779282125,0.007180912798437359
101.1026139375,0.00719855631882664
113.02729966250001,0.006581033105201806
124.9519853875,0.0056459265245699134
136.8766711125,0.004622602341991622
148.8013568375,0.0044638106584880925
160.7260425625,0.004622602341991611
172.6507282875,0.003934505046809663
184.5754140125,0.0032287642312384154
196.50009973750002,0.002540666936056464
208.42478546249998,0.002170153007881563
220.3494711875,0.002099578926324434
232.27415691250002,0.001376194590363918
244.1988426375,0.0013585510699746339
256.1235283625,0.001040967702967579
268.0482140875,0.0006528102544033985
279.9728998125,0.0005116620912891478
291.89758553749994,0.00040580096895346396
303.82227126249995,0.00038815744856418106
315.74695698749997,0.0002117222446713715
327.6716427125,0.0002470092854499334
339.5963284375,0.00026465280583921565
351.52101416249997,0.00026465280583921435
363.4456998875,7.057408155712384e-05
375.37038561249994,0.0001235046427249673
387.29507133749996,8.821760194640479e-05
399.2197570625,8.821760194640479e-05
411.1444427875,8.821760194640521e-05
423.06912851249996,3.528704077856192e-05
434.9938142375,7.057408155712384e-05
446.91849996249994,7.057408155712418e-05
458.84318568749995,1.764352038928096e-05
470.76787141249997,0.0
482.6925571375,1.764352038928096e-05


==> plots_data/isic/merged_distances_histogram_gan_lpips.csv <==
x,y
0.0804702705,0.015767105668219417
0.0938140915,0.11036973967753604
0.1071579125,0.11036973967753591
0.1205017335,0.1734381623504136
0.13384555450000002,0.28380790202794953
0.1471893755,0.31534211336438905
0.16053319649999997,0.44147895871014364
0.1738770175,0.6464513323969961
0.1872208385,0.8987250230885069
0.20056465950000002,1.0563960797707008
0.2139084805,1.15099871378002
0.2272523015,1.2140671364528928
0.2405961225,2.1127921595414065
0.2539399435,2.0497237368685286
0.2672837645,2.8853803372841473
0.2806275855,2.86961323161594
0.2939714065,3.311092190326071
0.3073152275,3.894475100050204
0.32065904850000004,3.7998724660408714
0.3340028695,3.784105360372668
0.3473466905,4.635529066456499
0.36069051150000003,4.57246064378364
0.3740343325,4.698597489129396
0.38737815350000004,4.998172496825545
0.4007219745,4.335954058760349
0.4140657955,4.130981685073479
0.42740961650000003,3.5791329866858153
0.4407534375,3.2007224506485485
0.45409725850000004,2.790777703274831
0.4674410795,2.128559265209626
0.4807849005,1.308669770462209
0.49412872150000003,1.0406289741024837
0.5074725425,0.804122389079192
0.5208163635,0.6464513323969975
0.5341601844999999,0.3626434303690474
0.5475040055,0.20497237368685114
0.5608478265000001,0.1892052680186334
0.5741916475,0.11036973967753615
0.5875354685,0.0315342113364389
0.6008792894999999,0.04730131700465835


==> plots_data/isic/merged_distances_histogram_gan_ssim.csv <==
x,y
0.03993463258227589,0.1455749006173537
0.04571566859418645,0.2183623509260306
0.051496704606096996,0.4003309766977232
0.05727774061800754,0.5459058773150764
0.0630587766299181,0.6914807779324301
0.06883981264182865,1.1282054797844927
0.07462084865373919,2.1108360589516315
0.08040188466564974,1.9288674331799345
0.08618292067756031,3.202647813581778
0.09196395668947085,3.057072912964432
0.0977449927013814,4.622003094600986
0.10352602871329195,4.876759170681356
0.10930706472520249,6.368901902009218
0.11508810073711305,6.8056266038612945
0.12086913674902361,7.4971073817937075
0.12665017276093415,8.261375610034833
0.1324312087728447,8.443344235806526
0.13821224478475524,9.717124616208325
0.14399328079666582,10.226636768369112
0.14977431680857636,9.753518341362712
0.1555553528204869,9.498762265282341
0.16133638883239745,8.443344235806526
0.167117424844308,9.607943440745357
0.17289846085621854,9.899093241980065
0.17867949686812912,8.77088776219553
0.18446053288003966,7.315138756022033
0.1902415688919502,6.623657978089603
0.19602260490386075,5.822996024694156
0.2018036409157713,5.349877597687756
0.20758467692768184,3.784947416051183
0.21336571293959242,2.765923111729724
0.21914674895150296,2.1472297841059698
0.2249277849634135,1.2009929300931697
0.23070882097532405,0.8734494037041234
0.23648985698723463,0.32754352638904466
0.24227089299914517,0.32754352638904627
0.24805192901105572,0.03639372515433865
0.25383296502296626,0.10918117546301437
0.2596140010348768,0.03639372515433882
0.26539503704678735,0.03639372515433812


==> plots_data/isic/merged_distances_histogram_ne_l1.csv <==
x,y
12.3943958125,0.0012587295274689276
15.570197437500001,0.005829905179856082
18.7459990625,0.011328565747220354
21.9218006875,0.021597148734466876
25.0976023125,0.02563833300686709
28.2734039375,0.027957045294309847
31.4492055625,0.027095809301831142
34.6250071875,0.02610207546435567
37.800808812499994,0.024445852401896555
40.9766104375,0.02106715735447991
44.152412062500005,0.021000908431981595
47.328213687499996,0.015104754329627138
50.5040153125,0.014376016182145127
53.6798169375,0.012322299584695797
56.8556185625,0.012322299584695825
60.031420187500004,0.010931072212230166
63.2072218125,0.008016119622302104
66.3830234375,0.006691141172334844
69.5588250625,0.005631158412360982
72.7346266875,0.004504926729888786
75.9104283125,0.00317994827992151
79.08622993750001,0.001589974139960748
82.2620315625,0.0013912273724656606
85.43783318749999,0.001192480604970561
88.61363481250001,0.001059982759973832
91.7894364375,0.0007949870699803775
94.96523806249999,0.000132497844996729
98.14103968750001,0.00033124461249182247
101.3168413125,0.0004637424574885536
104.4926429375,0.000529991379986916
107.6684445625,6.624892249836479e-05
110.8442461875,6.62489224983645e-05
114.0200478125,0.0001987467674950935
117.1958494375,0.00019874676749509439
120.3716510625,6.62489224983645e-05
123.5474526875,0.00019874676749509439
126.72325431249999,0.0
129.8990559375,6.62489224983642e-05
133.07485756250003,0.0
136.2506591875,0.00013249784499672957


==> plots_data/isic/merged_distances_histogram_ne_l2.csv <==
x,y
506.30527499999994,0.0001247897482526352
1057.621825,0.00033391752208273943
1608.938375,0.0003075857403413577
2160.254925,0.00025034273655574524
2711.5714749999997,0.00018890191249252116
3262.888025,0.0001461604696659305
3814.2045749999997,0.00010799846714218887
4365.521125,8.395640555223163e-05
4916.837675,7.785048514843303e-05
5468.154225,4.770250315467702e-05
6019.470775,4.045172267516612e-05
6570.787325,2.7858261842331424e-05
7122.103875,1.8699381236633423e-05
7673.420425,1.488318098425923e-05
8224.736975,6.869160454273479e-06
8776.053525000001,8.014020529985753e-06
9327.370075,4.961060328086418e-06
9878.686625,6.105920403798669e-06
10430.003175000002,3.4345802271367396e-06
10981.319725000001,7.632400504748336e-07
11532.636275,3.816200252374168e-07
12083.952825,1.5264801009496621e-06
12635.269375000002,1.1448600757122505e-06
13186.585925000001,2.289720151424501e-06
13737.902475,7.632400504748336e-07
14289.219025,3.816200252374168e-07
14840.535575000002,7.632400504748311e-07
15391.852125000001,1.1448600757122505e-06
15943.168675,3.816200252374168e-07
16494.485225,7.632400504748311e-07
17045.801775,7.632400504748336e-07
17597.118325000003,0.0
18148.434875,1.1448600757122505e-06
18699.751425000002,0.0
19251.067974999998,0.0
19802.384525,3.816200252374168e-07
20353.701075,0.0
20905.017625,0.0
21456.334175000004,0.0
22007.650725,7.632400504748336e-07


==> plots_data/isic/merged_distances_histogram_ne_lpips.csv <==
x,y
0.265144105375,0.02800266795288714
0.28017077612499997,0.01400133397644352
0.29519744687500005,0.05600533590577408
0.310224117625,0.11201067181154856
0.325250788375,0.11201067181154856
0.34027745912499996,0.2380226775995398
0.35530412987500004,0.3080293474817574
0.370330800625,0.36403468338753286
0.385357471375,0.6440613629164043
0.40038414212499995,0.8260787046101676
0.41541081287500004,0.9940947123274898
0.430437483625,1.7221640791025592
0.445464154375,1.820173416937664
0.46049082512499995,2.2962187721367373
0.47551749587500003,2.926278801076695
0.490544166625,3.3043148184406825
0.505570837375,3.8643681774984255
0.5205975081249999,4.494428206438386
0.535624178875,4.074388187145049
0.550650849625,4.046385519192191
0.565677520375,4.158396191003741
0.5807041911249999,3.906372179427727
0.595730861875,3.9063721794277564
0.610757532625,3.850366843521982
0.625784203375,3.640346833875328
0.6408108741249999,3.5003334941108926
0.655837544875,2.688256123477146
0.670864215625,2.2682161041838587
0.685890886375,1.9041814207963257
0.7009175571249999,1.4421373995736773
0.715944227875,0.9660920443746064
0.730970898625,0.8540813725630578
0.745997569375,0.32203068145820213
0.7610242401249999,0.35003334941108927
0.776050910875,0.15401467374087816
0.791077581625,0.12601200578799213
0.8061042523749999,0.08400800385866143
0.8211309231249999,0.11201067181154775
0.836157593875,0.042004001929330716
0.851184264625,0.02800266795288714


==> plots_data/isic/merged_distances_histogram_ne_ssim.csv <==
x,y
0.153524465445314,0.013028729996561284
0.16967288787638252,0.06514364998280653
0.18582131030745097,0.06514364998280653
0.20196973273851948,0.1563447599587354
0.218118155169588,0.3908618998968385
0.2342665776006565,0.4299480898865231
0.25041500003172495,1.0032122097352205
0.26656342246279346,1.4983039496045476
0.282711844893862,1.837050929515141
0.2988602673249305,2.4884874293432055
0.31500868975599894,3.6610731290337335
0.33115711218706745,3.7522742390096493
0.34730553461813596,4.4427969288273985
0.36345395704920447,3.765302969006224
0.3796023794802729,4.299480898865223
0.39575080191134143,3.778331699002772
0.41189922434240994,4.038906298933998
0.42804764677347845,3.45261344908874
0.4441960692045469,3.2180963091506483
0.4603444916356154,2.801176949260676
0.4764929140666839,2.879349329240044
0.49264133649775244,2.3582001293776003
0.5087897589288208,2.1367117194360508
0.5249381813598895,1.7328210895426508
0.5410866037909579,1.6807061695564056
0.5572350262220265,1.1986431596836382
0.5733834486530949,0.9510972897489738
0.5895318710841634,0.7165801498108755
0.6056802935152319,0.5732641198486925
0.6218287159463004,0.5732641198487004
0.6379771383773689,0.3126895199174708
0.6541255608084373,0.28663205992434826
0.6702739832395059,0.37783316990027727
0.6864224056705743,0.26057459993122567
0.702570828101643,0.3126895199174708
0.7187192505327114,0.1693734899552967
0.7348676729637799,0.15634475995873648
0.7510160953948484,0.05211491998624514
0.7671645178259168,0.013028729996561284
0.7833129402569854,0.02605745999312257


==> plots_data/isic/merged_distances_histogram_npn_l1.csv <==
x,y
1.6776411249999998,0.004075833954688119
5.032923374999999,0.001128692479759787
8.388205625,0.0009405770664664892
11.743487875,0.0010659873419953541
15.098770124999998,0.005016411021154609
18.454052374999996,0.019877528671325143
21.809334624999998,0.028718953096110115
25.164616875,0.0359300439390199
28.519899124999995,0.02790378630517252
31.875181374999997,0.0275275554785859
35.230463625,0.02370254207495551
38.585745875,0.019877528671325164
41.941028124999995,0.016930387196396793
45.296310375,0.016052515267694738
48.65159262499999,0.013795130308175193
52.006874874999994,0.010973399108775699
55.362157124999996,0.011412335073126726
58.717439375,0.005518052123270077
62.07272162499999,0.006960270291852014
65.428003875,0.004577475056803578
68.78328612499999,0.003009846612692763
72.138568375,0.004075833954688117
75.493850625,0.0013795130308175221
78.84913287499998,0.0029471414749283305
82.204415125,0.0010032822042309211
85.55969737499998,0.0008151667909376234
88.914979625,0.0005643462398798932
92.27026187499999,0.0003135256888221628
95.62554412499999,0.0001881154132932985
98.98082637499999,0.0005016411021154606
102.33610862499998,0.0002508205510577303
105.691390875,6.270513776443257e-05
109.04667312499998,6.270513776443257e-05
112.401955375,0.0003135256888221628
115.75723762499999,0.0003135256888221628
119.11251987499999,0.0
122.46780212499999,0.0
125.82308437499998,0.0
129.17836662499997,0.0
132.53364887499998,0.0002508205510577292


==> plots_data/isic/merged_distances_histogram_npn_l2.csv <==
x,y
242.55825,7.589692630912563e-05
727.6747499999999,0.0003664737298926352
1212.7912499999998,0.00043673259881879734
1697.9077499999999,0.00028580613964407874
2183.02425,0.00024113537730213624
2668.1407499999996,0.00017521347559363874
3153.2572499999997,0.00011015896732867374
3638.3737499999997,8.934152468388501e-05
4123.49025,5.9850147603767626e-05
4608.60675,5.9850147603767626e-05
5093.72325,3.8599008237212454e-05
5578.839749999999,2.6889196749518837e-05
6063.956249999999,2.1251139366555172e-05
6549.072749999999,1.604677870535799e-05
7034.189249999999,1.7347868870657282e-05
7519.3057499999995,9.107631157095073e-06
8004.42225,7.806540991795777e-06
8489.53875,4.336967217664321e-07
8974.65525,3.4695737741314567e-06
9459.77175,2.6021803305985925e-06
9944.88825,1.7347868870657283e-06
10430.00475,3.4695737741314567e-06
10915.12125,4.336967217664321e-07
11400.23775,2.1684836088321683e-06
11885.354249999999,1.3010901652992963e-06
12370.470749999999,4.336967217664321e-07
12855.587249999999,1.3010901652992963e-06
13340.703749999999,0.0
13825.820249999999,0.0
14310.936749999999,0.0
14796.053249999999,2.6021803305985925e-06
15281.16975,0.0
15766.28625,2.1684836088321602e-06
16251.40275,0.0
16736.519249999998,0.0
17221.63575,0.0
17706.752249999998,0.0
18191.86875,0.0
18676.985249999998,0.0
19162.10175,1.7347868870657283e-06


==> plots_data/isic/merged_distances_histogram_npn_lpips.csv <==
x,y
0.011171007875,0.499097853040171
0.033513023625,0.07533552498719562
0.055855039375,0.03766776249359781
0.078197055125,0.0
0.100539070875,0.02825082187019836
0.122881086625,0.047084703116997265
0.145223102375,0.018833881246798904
0.167565118125,0.047084703116997265
0.189907133875,0.08475246561059507
0.212249149625,0.07533552498719562
0.234591165375,0.03766776249359781
0.25693318112499997,0.0
0.279275196875,0.02825082187019836
0.30161721262499996,0.0
0.323959228375,0.12242022810419288
0.34630124412499996,0.07533552498719562
0.368643259875,0.018833881246798904
0.39098527562499996,0.3766776249359781
0.413327291375,0.45201314992317376
0.43566930712499996,0.8381077154825513
0.458011322875,2.06230999652448
0.48035333862499996,2.7685805432794393
0.5026953543749999,4.341209627387158
0.525037370125,4.557799261725324
0.547379385875,5.311154511597278
0.5697214016250001,4.670802549206139
0.5920634173749999,4.435379033621153
0.614405433125,3.973948943074559
0.636747448875,1.9681405902904805
0.6590894646250001,2.081143877771284
0.6814314803749999,1.7044662528353052
0.703773496125,0.9416940623399429
0.726115511875,0.8381077154825491
0.7484575276250001,0.8946093592229503
0.7707995433749999,0.7062705467549607
0.793141559125,0.24484045620838513
0.815483574875,0.08475246561059487
0.8378255906250001,0.197755753091389
0.8601676063749999,0.037667762493597906
0.882509622125,0.07533552498719544


==> plots_data/isic/merged_distances_histogram_npn_ssim.csv <==
x,y
0.009625531611331794,0.6557355299019019
0.02887659483399538,0.032786776495095094
0.04812765805665897,0.021857850996730065
0.06737872127932255,0.032786776495095094
0.08662978450198615,0.0765024784885552
0.10588084772464973,0.07650247848855525
0.12513191094731332,0.08743140398692029
0.14438297416997692,0.08743140398692022
0.16363403739264049,0.04371570199346011
0.1828851006153041,0.0
0.20213616383796768,0.19672065897057078
0.22138722706063124,0.49180164742642624
0.24063829028329486,1.136608251829963
0.25988935350595843,2.163927248676279
0.279140416728622,2.4590082371321276
0.2983914799512856,2.786876002083086
0.3176425431739492,3.781408222434305
0.3368936063966128,4.2294941678672595
0.3561446696192764,6.109269353586059
0.37539573284193994,4.66665118780186
0.39464679606460357,4.131133838381987
0.41389785928726713,4.699437964296968
0.43314892250993076,3.7049057439457393
0.4523999857325943,3.234961947516053
0.4716510489552579,1.8360594837253272
0.49090211217792146,1.0928925498365012
0.510153175400585,0.6885223063969977
0.5294042386232487,0.6120198279084424
0.5486553018459122,0.4043702434395066
0.5679063650685758,0.1748628079738397
0.5871574282912395,0.1748628079738407
0.606408491513903,0.21857850996730088
0.6256595547365666,0.5136594984231571
0.6449106179592301,0.5027305729247921
0.6641616811818938,0.4918016474264241
0.6834127444045575,0.19672065897057078
0.7026638076272209,0.10928925498365044
0.7219148708498846,0.010928925498365044
0.741165934072548,0.0
0.7604169972952117,0.010928925498364982


==> plots_data/isic/merged_distances_histogram_nps_l1.csv <==
x,y
4.126946525,0.0011814999215277306
7.332263575,0.0016409721132329593
10.537580625,0.0015096943441743219
13.742897675000002,0.0030850275728779636
16.948214725,0.0082048605661648
20.153531774999998,0.019888582012383457
23.358848825,0.02855291477025351
26.564165875,0.031178470151426208
29.769482925,0.032294331188424626
32.974799974999996,0.02671502600343259
36.180117025,0.021726470779204393
39.385434075,0.0212013597029698
42.590751125,0.01949474870520757
45.796068175,0.016737915554976196
49.001385225,0.013521610213039563
52.206702275,0.012405749176041179
55.412019325,0.010633499293749583
58.617336375,0.008007943912576828
61.822653425,0.007220277298225026
65.027970475,0.007285916182754344
68.23328752500001,0.005054194108757506
71.438604575,0.003281944226465928
74.64392162499999,0.002166083189467503
77.84923867500001,0.0025599164966434123
81.054555725,0.002231722073996831
84.25987277499999,0.000984583267939774
87.46518982500001,0.0005907499607638643
90.670506875,0.0005907499607638669
93.87582392499999,0.00026255553811727305
97.08114097500001,0.0001969166535879548
100.286458025,0.0004594721917052299
103.49177507499999,0.0001969166535879548
106.69709212500001,6.563888452931826e-05
109.902409175,0.0002625555381172742
113.107726225,0.0001969166535879548
116.31304327500001,0.00013127776905863653
119.518360325,0.0
122.723677375,6.563888452931826e-05
125.92899442500001,0.0
129.134311475,0.0001969166535879548


==> plots_data/isic/merged_distances_histogram_nps_l2.csv <==
x,y
273.782988,5.8835524087707e-05
760.113444,0.0003248932249254998
1246.4439,0.00038286352071779917
1732.774356,0.00030758865901735064
2219.104812,0.00022971811243067958
2705.435268,0.00018386101277408434
3191.765724,0.0001345429999358595
3678.0961799999995,9.257942760859776e-05
4164.426636,7.440963340504118e-05
4650.757092,5.926813823541077e-05
5137.0875479999995,6.013336653081823e-05
5623.418003999999,3.46091318162982e-05
6109.74846,2.2063321532890142e-05
6596.0789159999995,2.3361163976001325e-05
7082.409372,1.9467636646667735e-05
7568.739828,9.517511249482023e-06
8055.070283999999,6.056598067852196e-06
8541.40074,7.354440510963381e-06
9027.731195999999,4.7587556247410116e-06
9514.061651999999,3.028299033926098e-06
10000.392107999998,2.1630707385186417e-06
10486.722563999998,1.297842443111185e-06
10973.05302,3.0282990339260866e-06
11459.383475999999,1.297842443111185e-06
11945.713931999999,1.297842443111185e-06
12432.044387999998,4.326141477037282e-07
12918.374843999998,4.326141477037282e-07
13404.705299999998,4.326141477037282e-07
13891.035755999997,4.326141477037267e-07
14377.366211999999,4.326141477037282e-07
14863.696667999999,1.7304565908149129e-06
15350.027123999998,8.652282954074564e-07
15836.357579999998,1.297842443111185e-06
16322.688036,4.3261414770372505e-07
16809.018492000003,0.0
17295.348948,0.0
17781.679404000002,0.0
18268.00986,4.326141477037282e-07
18754.340316,4.326141477037282e-07
19240.670771999998,8.652282954074564e-07


==> plots_data/isic/merged_distances_histogram_nps_lpips.csv <==
x,y
0.0716378326875,0.021401570095459267
0.09129932806249999,0.0535039252386482
0.1109608234375,0.053503925238648165
0.1306223188125,0.021401570095459267
0.1502838141875,0.021401570095459267
0.1699453095625,0.010700785047729634
0.1896068049375,0.042803140190918534
0.20926830031250002,0.0642047102863778
0.22892979568750002,0.11770863552502597
0.24859129106250002,0.042803140190918534
0.26825278643750006,0.0642047102863778
0.2879142818125,0.0856062803818373
0.30757577718749995,0.1284094205727556
0.3272372725625,0.1284094205727556
0.34689876793749996,0.0642047102863778
0.3665602633125,0.0642047102863778
0.38622175868749997,0.10700785047729633
0.40588325406250003,0.0963070654295667
0.4255447494375,0.24611805609778156
0.44520624481250004,0.5136376822910224
0.4648677401875,0.9523698692479373
0.48452923556250005,2.1401570095459266
0.5041907309375,3.1995347292711607
0.5238522263125001,4.205408523757757
0.5435137216875,4.922361121955618
0.5631752170625,5.39319566405575
0.5828367124375,5.778423925773986
0.6024982078125001,5.3824948790080205
0.6221597031875,4.697644635953296
0.6418211985625,3.541959850798518
0.6614826939375,2.6109915516460234
0.6811441893125001,1.979645233829988
0.7008056846874999,1.466007551538964
0.7204671800625,0.9523698692479347
0.7401286754375,0.6955510281024281
0.7597901708125,0.5564408224819394
0.7794516661875,0.20331491590686362
0.7991131615625,0.07490549533410722
0.8187746569375001,0.0856062803818373
0.8384361523125,0.07490549533410722


==> plots_data/isic/merged_distances_histogram_nps_ssim.csv <==
x,y
0.06546936786197065,0.05846654915825821
0.08346200115005037,0.04677323932660661
0.1014546344381301,0.11693309831651652
0.11944726772620982,0.09354647865321315
0.13743990101428954,0.11693309831651642
0.15543253430236928,0.08185316882156163
0.17342516759044901,0.1403197179798197
0.19141780087852872,0.07015985898990985
0.20941043416660848,0.11693309831651642
0.2274030674546882,0.11693309831651642
0.24539570074276792,0.22217288680138159
0.2633883340308476,0.5846654915825831
0.28138096731892737,0.8536116177105686
0.29937360060700713,1.4616637289564576
0.31736623389508684,2.3971285154885833
0.33535886718316654,3.507992949495498
0.3533515004712463,4.490230975354238
0.371344133759326,4.548697524512482
0.3893367670474057,5.203522875084989
0.4073294003354855,5.343842593064792
0.42532203362356524,4.735790481818922
0.4433146669116449,4.279751398384508
0.46130730019972466,3.4729130200005325
0.4792999334878044,3.2624334430308135
0.49729256677588407,2.4322084449835453
0.5152852000639638,2.3269686564986736
0.5332778333520436,1.6019834469362726
0.5512704666401234,1.122557743838563
0.569263099928203,0.7483718292257039
0.5872557332162828,0.5495855620876264
0.6052483665043624,0.19878626713807884
0.6232409997924422,0.11693309831651626
0.641233633080522,0.16370633764312273
0.6592262663686017,0.22217288680138225
0.6772188996566814,0.2923327457912906
0.6952115329447611,0.21047957696972924
0.7132041662328408,0.12862640814816867
0.7311967995209205,0.11693309831651626
0.7491894328090003,0.011693309831651623
0.7671820660970801,0.011693309831651623


==> plots_data/isic/merged_distances_histogram_original_l1.csv <==
x,y
10.955090962499998,0.0003977723061246226
14.1286668875,0.004044018445600327
17.3022428125,0.010143193806177871
20.4758187375,0.01770086762254572
23.6493946625,0.0243304060579561
26.8229705875,0.029037378347097433
29.9965465125,0.026054086051162766
33.1701224375,0.02764517527566126
36.34369836250001,0.023137089139582203
39.5172742875,0.023601156830060983
42.690850212499996,0.022076362989916543
45.864426137500004,0.01683902762594235
49.0380020625,0.012861304564696124
52.2115779875,0.01385573533000771
55.3851539125,0.010872443034073013
58.558729837499996,0.012397236874217399
61.732305762500005,0.008817286119095796
64.9058816875,0.007226196894597292
68.07945761250001,0.007027310741535012
71.2530335375,0.004110313829954441
74.42660946250001,0.003447359986413387
77.6001853875,0.002187747683685428
80.7737613125,0.0013922030714361815
83.9473372375,0.0017236799932066934
87.1209131625,0.001127021534019766
90.29448908750001,0.00046406769047872506
93.4680650125,0.0003977723061246233
96.6416409375,0.00033147692177051943
99.8152168625,0.0006629538435410358
102.9887927875,0.00019888615306231164
106.16236871250001,0.00013259076870820717
109.3359446375,0.00013259076870820777
112.5095205625,0.00019888615306231164
115.6830964875,0.00013259076870820717
118.8566724125,0.00013259076870820777
122.03024833750001,0.00013259076870820717
125.2038242625,0.0
128.3774001875,0.0
131.5509761125,6.629538435410388e-05
134.72455203750002,6.629538435410388e-05


==> plots_data/isic/merged_distances_histogram_original_l2.csv <==
x,y
429.56344450000006,0.00011052059506129996
966.3950535000001,0.0003339132872064808
1503.2266625000002,0.00031431743701830695
2040.0582715000003,0.0002520026334199143
2576.8898805000003,0.00021045943102098618
3113.7214895000006,0.0001512799634527013
3650.5530985000005,0.00011639935011775205
4187.384707500001,8.347832180162023e-05
4724.2163165,7.172081168871597e-05
5261.047925500001,5.36926295155961e-05
5797.879534500001,4.585428944032652e-05
6334.711143500001,3.605636434623972e-05
6871.542752500001,1.9595850188173763e-05
7408.374361500001,1.5284763146775507e-05
7945.205970500001,1.0189842097850356e-05
8482.0375795,8.230257079032992e-06
9018.8691885,7.838340075269491e-06
9555.700797500001,4.70300404516171e-06
10092.5324065,2.351502022580847e-06
10629.3640155,1.5676680150539034e-06
11166.1956245,1.1757510112904236e-06
11703.0272335,1.9595850188173727e-06
12239.858842500002,2.351502022580855e-06
12776.6904515,3.9191700376347454e-07
13313.522060500001,7.838340075269491e-07
13850.3536695,7.838340075269517e-07
14387.185278500001,7.838340075269491e-07
14924.016887500002,1.1757510112904236e-06
15460.848496500003,3.9191700376347586e-07
15997.680105500001,7.838340075269491e-07
16534.5117145,3.9191700376347586e-07
17071.3433235,7.838340075269491e-07
17608.174932500002,7.838340075269491e-07
18145.006541500003,0.0
18681.8381505,0.0
19218.6697595,0.0
19755.5013685,0.0
20292.332977500002,0.0
20829.164586500003,0.0
21365.996195500004,7.838340075269544e-07


==> plots_data/isic/merged_distances_histogram_original_lpips.csv <==
x,y
0.251359465875,0.027624550585211585
0.266591817625,0.027624550585211485
0.281824169375,0.027624550585211585
0.29705652112500003,0.15193502821866373
0.312288872875,0.05524910117042297
0.327521224625,0.23480867997429847
0.34275357637500004,0.3729314329003564
0.357985928125,0.3867437081929608
0.373218279875,0.5386787364116259
0.38845063162500004,0.6906137646302896
0.403682983375,1.0635451975306423
0.418915335125,1.2292925010419156
0.43414768687500005,1.6574730351126952
0.44938003862500003,2.444772726791216
0.464612390375,2.651956856180322
0.479844742125,3.1353864914215035
0.495077093875,3.5497547501997015
0.510309445625,3.7293143290035236
0.5255417973750001,4.5580508465599285
0.540774149125,3.895061632514848
0.556006500875,4.074621211318664
0.5712388526250001,3.9088739078074535
0.586471204375,3.5221301996144896
0.601703556125,3.6878775031257063
0.6169359078750001,3.9088739078074535
0.632168259625,2.886765536154621
0.6474006113749999,3.1353864914215035
0.6626329631250001,2.7486427832285427
0.677865314875,1.9060939903796066
0.6930976666249999,1.5469748327718431
0.7083300183750001,1.2569170516271226
0.723562370125,0.7182383152155039
0.7387947218750001,0.7872996916785217
0.7540270736250001,0.3453068823151461
0.769259425375,0.23480867997429933
0.7844917771250001,0.20718412938908465
0.7997241288750001,0.15193502821866425
0.814956480625,0.06906137646302922
0.8301888323750001,0.0690613764630282
0.8454211841250001,0.05524910117042377


==> plots_data/isic/merged_distances_histogram_original_ssim.csv <==
x,y
0.14631275710805686,0.026059096442490493
0.16246016545654818,0.07817728932747149
0.17860757380503944,0.07817728932747162
0.19475498215353074,0.2736205126461497
0.21090239050202203,0.3778568984161128
0.2270497988505133,0.5863296699560362
0.24319720719900462,1.1987184363545627
0.2593446155474959,1.7589890098681054
0.2754920238959872,2.1238163600629787
0.29163943224447847,2.6840869335765256
0.3077868405929698,3.309505248196287
0.32393424894146106,3.9740122074798077
0.3400816572899523,4.221573623683453
0.35622906563844364,3.8437167252673548
0.3723764739869349,3.9740122074798077
0.38852388233542623,3.934923562816058
0.4046712906839175,4.195514527240976
0.42081869903240876,3.2313279588688157
0.4369661073809001,3.2052688624263364
0.4531135157293914,2.827411964010214
0.46926092407788267,2.410466420930375
0.48540833242637393,2.384407324487876
0.5015557407748652,1.9414026849655452
0.5177031491233566,1.8501958474168283
0.5338505574718478,1.446279852558215
0.5499979658203391,1.3159843703457812
0.5661453741688304,0.8208615379384464
0.5822927825173216,0.7296547003897351
0.598440190865813,0.534211477071056
0.6145875992143043,0.5342114770710523
0.6307350075627955,0.44300463952233915
0.6468824159112869,0.3908864466373581
0.6630298242597781,0.3257387055311317
0.6791772326082695,0.35179780197362226
0.6953246409567607,0.22150231976116805
0.711472049305252,0.11726593399120742
0.7276194576537434,0.14332503043369796
0.7437668660022345,0.03908864466373581
0.7599142743507259,0.0
0.7760616826992173,0.026059096442490538


==> plots_data/isic/merged_distances_histogram_se_l1.csv <==
x,y
12.3943958125,0.0012587295274689276
15.570197437500001,0.005829905179856082
18.7459990625,0.011328565747220354
21.9218006875,0.021597148734466876
25.0976023125,0.02563833300686709
28.2734039375,0.027957045294309847
31.4492055625,0.027095809301831142
34.6250071875,0.02610207546435567
37.800808812499994,0.024445852401896555
40.9766104375,0.02106715735447991
44.152412062500005,0.021000908431981595
47.328213687499996,0.015104754329627138
50.5040153125,0.014376016182145127
53.6798169375,0.012322299584695797
56.8556185625,0.012322299584695825
60.031420187500004,0.010931072212230166
63.2072218125,0.008016119622302104
66.3830234375,0.006691141172334844
69.5588250625,0.005631158412360982
72.7346266875,0.004504926729888786
75.9104283125,0.00317994827992151
79.08622993750001,0.001589974139960748
82.2620315625,0.0013912273724656606
85.43783318749999,0.001192480604970561
88.61363481250001,0.001059982759973832
91.7894364375,0.0007949870699803775
94.96523806249999,0.000132497844996729
98.14103968750001,0.00033124461249182247
101.3168413125,0.0004637424574885536
104.4926429375,0.000529991379986916
107.6684445625,6.624892249836479e-05
110.8442461875,6.62489224983645e-05
114.0200478125,0.0001987467674950935
117.1958494375,0.00019874676749509439
120.3716510625,6.62489224983645e-05
123.5474526875,0.00019874676749509439
126.72325431249999,0.0
129.8990559375,6.62489224983642e-05
133.07485756250003,0.0
136.2506591875,0.00013249784499672957


==> plots_data/isic/merged_distances_histogram_se_l2.csv <==
x,y
506.30527499999994,0.0001247897482526352
1057.621825,0.00033391752208273943
1608.938375,0.0003075857403413577
2160.254925,0.00025034273655574524
2711.5714749999997,0.00018890191249252116
3262.888025,0.0001461604696659305
3814.2045749999997,0.00010799846714218887
4365.521125,8.395640555223163e-05
4916.837675,7.785048514843303e-05
5468.154225,4.770250315467702e-05
6019.470775,4.045172267516612e-05
6570.787325,2.7858261842331424e-05
7122.103875,1.8699381236633423e-05
7673.420425,1.488318098425923e-05
8224.736975,6.869160454273479e-06
8776.053525000001,8.014020529985753e-06
9327.370075,4.961060328086418e-06
9878.686625,6.105920403798669e-06
10430.003175000002,3.4345802271367396e-06
10981.319725000001,7.632400504748336e-07
11532.636275,3.816200252374168e-07
12083.952825,1.5264801009496621e-06
12635.269375000002,1.1448600757122505e-06
13186.585925000001,2.289720151424501e-06
13737.902475,7.632400504748336e-07
14289.219025,3.816200252374168e-07
14840.535575000002,7.632400504748311e-07
15391.852125000001,1.1448600757122505e-06
15943.168675,3.816200252374168e-07
16494.485225,7.632400504748311e-07
17045.801775,7.632400504748336e-07
17597.118325000003,0.0
18148.434875,1.1448600757122505e-06
18699.751425000002,0.0
19251.067974999998,0.0
19802.384525,3.816200252374168e-07
20353.701075,0.0
20905.017625,0.0
21456.334175000004,0.0
22007.650725,7.632400504748336e-07


==> plots_data/isic/merged_distances_histogram_se_lpips.csv <==
x,y
0.265144105375,0.02800266795288714
0.28017077612499997,0.01400133397644352
0.29519744687500005,0.05600533590577408
0.310224117625,0.11201067181154856
0.325250788375,0.11201067181154856
0.34027745912499996,0.2380226775995398
0.35530412987500004,0.3080293474817574
0.370330800625,0.36403468338753286
0.385357471375,0.6440613629164043
0.40038414212499995,0.8260787046101676
0.41541081287500004,0.9940947123274898
0.430437483625,1.7221640791025592
0.445464154375,1.820173416937664
0.46049082512499995,2.2962187721367373
0.47551749587500003,2.926278801076695
0.490544166625,3.3043148184406825
0.505570837375,3.8643681774984255
0.5205975081249999,4.494428206438386
0.535624178875,4.074388187145049
0.550650849625,4.046385519192191
0.565677520375,4.158396191003741
0.5807041911249999,3.906372179427727
0.595730861875,3.9063721794277564
0.610757532625,3.850366843521982
0.625784203375,3.640346833875328
0.6408108741249999,3.5003334941108926
0.655837544875,2.688256123477146
0.670864215625,2.2682161041838587
0.685890886375,1.9041814207963257
0.7009175571249999,1.4421373995736773
0.715944227875,0.9660920443746064
0.730970898625,0.8540813725630578
0.745997569375,0.32203068145820213
0.7610242401249999,0.35003334941108927
0.776050910875,0.15401467374087816
0.791077581625,0.12601200578799213
0.8061042523749999,0.08400800385866143
0.8211309231249999,0.11201067181154775
0.836157593875,0.042004001929330716
0.851184264625,0.02800266795288714


==> plots_data/isic/merged_distances_histogram_se_ssim.csv <==
x,y
0.153524465445314,0.013028729996561284
0.16967288787638252,0.06514364998280653
0.18582131030745097,0.06514364998280653
0.20196973273851948,0.1563447599587354
0.218118155169588,0.3908618998968385
0.2342665776006565,0.4299480898865231
0.25041500003172495,1.0032122097352205
0.26656342246279346,1.4983039496045476
0.282711844893862,1.837050929515141
0.2988602673249305,2.4884874293432055
0.31500868975599894,3.6610731290337335
0.33115711218706745,3.7522742390096493
0.34730553461813596,4.4427969288273985
0.36345395704920447,3.765302969006224
0.3796023794802729,4.299480898865223
0.39575080191134143,3.778331699002772
0.41189922434240994,4.038906298933998
0.42804764677347845,3.45261344908874
0.4441960692045469,3.2180963091506483
0.4603444916356154,2.801176949260676
0.4764929140666839,2.879349329240044
0.49264133649775244,2.3582001293776003
0.5087897589288208,2.1367117194360508
0.5249381813598895,1.7328210895426508
0.5410866037909579,1.6807061695564056
0.5572350262220265,1.1986431596836382
0.5733834486530949,0.9510972897489738
0.5895318710841634,0.7165801498108755
0.6056802935152319,0.5732641198486925
0.6218287159463004,0.5732641198487004
0.6379771383773689,0.3126895199174708
0.6541255608084373,0.28663205992434826
0.6702739832395059,0.37783316990027727
0.6864224056705743,0.26057459993122567
0.702570828101643,0.3126895199174708
0.7187192505327114,0.1693734899552967
0.7348676729637799,0.15634475995873648
0.7510160953948484,0.05211491998624514
0.7671645178259168,0.013028729996561284
0.7833129402569854,0.02605745999312257


==> plots_data/isic/merged_evaluation_results_l1.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.036101083032490974,0.039711191335740074,0.0,0.0,0.0,0.0
1.3626611725000028,0.33212996389891697,0.36101083032490977,0.0,0.0,0.0,0.0
2.7253223450000057,0.44404332129963897,0.48014440433212996,0.01444043321299639,0.0,0.0,0.0
4.0879835175000085,0.516245487364621,0.5342960288808665,0.061371841155234655,0.0,0.0,0.0
5.450644690000011,0.5740072202166066,0.592057761732852,0.1371841155234657,0.0,0.0036101083032490976,0.0
6.813305862500015,0.5848375451263538,0.6101083032490975,0.22382671480144403,0.0036101083032490976,0.007220216606498195,0.0
8.175967035000017,0.6028880866425993,0.6209386281588448,0.3249097472924188,0.007220216606498195,0.01444043321299639,0.0
9.538628207500022,0.6064981949458483,0.6353790613718412,0.4043321299638989,0.018050541516245487,0.02527075812274368,0.007220216606498195
10.901289380000023,0.6137184115523465,0.6462093862815884,0.49458483754512633,0.05415162454873646,0.04332129963898917,0.01444043321299639
12.263950552500026,0.6137184115523465,0.6534296028880866,0.5884476534296029,0.1407942238267148,0.06859205776173286,0.021660649819494584
13.62661172500003,0.6137184115523465,0.6570397111913358,0.628158844765343,0.21299638989169675,0.11191335740072202,0.02888086642599278
14.989272897500031,0.6137184115523465,0.6570397111913358,0.6895306859205776,0.30324909747292417,0.148014440433213,0.039711191335740074
16.351934070000034,0.6137184115523465,0.6642599277978339,0.7111913357400722,0.37906137184115524,0.19133574007220217,0.05054151624548736
17.71459524250004,0.6137184115523465,0.6642599277978339,0.7364620938628159,0.48014440433212996,0.23465703971119134,0.07220216606498195
19.077256415000043,0.6137184115523465,0.6642599277978339,0.7545126353790613,0.5812274368231047,0.26353790613718414,0.10469314079422383
20.439917587500045,0.6137184115523465,0.6642599277978339,0.7653429602888087,0.6606498194945848,0.2924187725631769,0.11913357400722022
21.802578760000046,0.6137184115523465,0.6642599277978339,0.7725631768953068,0.7003610108303249,0.34296028880866425,0.1552346570397112
23.16523993250005,0.6173285198555957,0.6642599277978339,0.779783393501805,0.7328519855595668,0.37906137184115524,0.18772563176895307
24.52790110500005,0.6173285198555957,0.6642599277978339,0.7870036101083032,0.7906137184115524,0.4259927797833935,0.20938628158844766
25.890562277500056,0.6173285198555957,0.6642599277978339,0.7906137184115524,0.8375451263537906,0.4404332129963899,0.22021660649819494
27.25322345000006,0.6173285198555957,0.6642599277978339,0.7942238267148014,0.8808664259927798,0.48375451263537905,0.2527075812274368
28.61588462250006,0.6173285198555957,0.6642599277978339,0.7942238267148014,0.9061371841155235,0.51985559566787,0.26353790613718414
29.978545795000063,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.9314079422382672,0.5703971119133574,0.2743682310469314
31.341206967500067,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.9422382671480144,0.5992779783393501,0.2924187725631769
32.70386814000007,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9422382671480144,0.631768953068592,0.30685920577617326
34.06652931250007,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9566787003610109,0.6678700361010831,0.3285198555956679
35.42919048500008,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9602888086642599,0.6895306859205776,0.35018050541516244
36.79185165750008,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9711191335740073,0.7003610108303249,0.35379061371841153
38.15451283000009,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.7256317689530686,0.36823104693140796
39.517174002500084,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.7581227436823105,0.38267148014440433
40.87983517500009,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.7689530685920578,0.3935018050541516
42.242496347500094,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.7870036101083032,0.4151624548736462
43.60515752000009,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8122743682310469,0.4332129963898917
44.967818692500096,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8339350180505415,0.44404332129963897
46.3304798650001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.851985559566787,0.45126353790613716
47.6931410375001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8700361010830325,0.4584837545126354
49.0558022100001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8844765342960289,0.4693140794223827
50.41846338250011,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8953068592057761,0.4729241877256318
51.78112455500011,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9097472924187726,0.4729241877256318
53.143785727500116,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.927797833935018,0.48014440433212996
54.50644690000012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9314079422382672,0.48375451263537905
55.86910807250012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9350180505415162,0.49097472924187724
57.23176924500012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9422382671480144,0.49097472924187724
58.59443041750013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9566787003610109,0.49458483754512633
59.957091590000125,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9602888086642599,0.49458483754512633
61.31975276250013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
62.682413935000135,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
64.04507510750014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9675090252707581,0.49458483754512633
65.40773628000014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9675090252707581,0.49458483754512633
66.77039745250015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9711191335740073,0.49458483754512633
68.13305862500015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9747292418772563,0.49458483754512633
69.49571979750014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9747292418772563,0.49458483754512633
70.85838097000016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9747292418772563,0.49458483754512633
72.22104214250015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
73.58370331500016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
74.94636448750016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
76.30902566000017,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
77.67168683250016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
79.03434800500017,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
80.39700917750017,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
81.75967035000018,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
83.12233152250018,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
84.48499269500019,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
85.84765386750018,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
87.21031504000018,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
88.5729762125002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
89.93563738500019,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
91.2982985575002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
92.6609597300002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
94.0236209025002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
95.3862820750002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
96.74894324750021,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
98.1116044200002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
99.47426559250022,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
100.83692676500021,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
102.19958793750021,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
103.56224911000022,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
104.92491028250022,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
106.28757145500023,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
107.65023262750023,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
109.01289380000024,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
110.37555497250024,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
111.73821614500024,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
113.10087731750023,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
114.46353849000025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
115.82619966250024,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
117.18886083500026,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
118.55152200750025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
119.91418318000025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
121.27684435250026,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
122.63950552500026,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
124.00216669750027,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
125.36482787000027,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
126.72748904250028,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
128.09015021500028,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
129.45281138750028,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
130.81547256000027,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
132.17813373250027,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
133.5407949050003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
134.9034560775003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
136.2661172500003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633


==> plots_data/isic/merged_evaluation_results_l2.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.036101083032490974,0.039711191335740074,0.0,0.0,0.0,0.0
202.41796750000003,0.5270758122743683,0.5595667870036101,0.15162454873646208,0.010830324909747292,0.039711191335740074,0.018050541516245487
404.83593500000006,0.5992779783393501,0.6209386281588448,0.4296028880866426,0.18050541516245489,0.12274368231046931,0.061371841155234655
607.2539025,0.6101083032490975,0.6498194945848376,0.6028880866425993,0.4043321299638989,0.23104693140794225,0.1263537906137184
809.6718700000001,0.6101083032490975,0.6606498194945848,0.6678700361010831,0.5703971119133574,0.30324909747292417,0.20938628158844766
1012.0898375000002,0.6137184115523465,0.6642599277978339,0.7256317689530686,0.6931407942238267,0.4151624548736462,0.2563176895306859
1214.507805,0.6137184115523465,0.6642599277978339,0.7509025270758123,0.7833935018050542,0.48375451263537905,0.2996389891696751
1416.9257725000002,0.6137184115523465,0.6642599277978339,0.7725631768953068,0.855595667870036,0.5487364620938628,0.3212996389891697
1619.3437400000003,0.6137184115523465,0.6642599277978339,0.776173285198556,0.9097472924187726,0.6101083032490975,0.3574007220216607
1821.7617075,0.6137184115523465,0.6642599277978339,0.7833935018050542,0.9314079422382672,0.6678700361010831,0.3862815884476534
2024.1796750000003,0.6173285198555957,0.6642599277978339,0.7906137184115524,0.9458483754512635,0.703971119133574,0.4187725631768953
2226.5976425000003,0.6173285198555957,0.6642599277978339,0.7906137184115524,0.9602888086642599,0.7472924187725631,0.4296028880866426
2429.01561,0.6173285198555957,0.6642599277978339,0.7942238267148014,0.9602888086642599,0.7617328519855595,0.4548736462093863
2631.4335775000004,0.6173285198555957,0.6642599277978339,0.7978339350180506,0.9675090252707581,0.7942238267148014,0.4620938628158845
2833.8515450000004,0.6173285198555957,0.6642599277978339,0.7978339350180506,0.9747292418772563,0.8231046931407943,0.4693140794223827
3036.2695125,0.6173285198555957,0.6642599277978339,0.7978339350180506,0.9783393501805054,0.8700361010830325,0.48014440433212996
3238.6874800000005,0.6173285198555957,0.6642599277978339,0.7978339350180506,0.9783393501805054,0.8808664259927798,0.48736462093862815
3441.1054475000005,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.9025270758122743,0.48736462093862815
3643.523415,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.9133574007220217,0.49097472924187724
3845.9413825,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.924187725631769,0.49458483754512633
4048.3593500000006,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.927797833935018,0.49458483754512633
4250.7773175,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9350180505415162,0.49458483754512633
4453.195285000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9458483754512635,0.49458483754512633
4655.6132525,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9530685920577617,0.49458483754512633
4858.03122,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9566787003610109,0.49458483754512633
5060.4491875,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9566787003610109,0.49458483754512633
5262.867155000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
5465.2851225,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
5667.703090000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
5870.1210575,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9711191335740073,0.49458483754512633
6072.539025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9747292418772563,0.49458483754512633
6274.9569925000005,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
6477.374960000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
6679.792927500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
6882.210895000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
7084.6288625,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
7287.04683,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
7489.464797500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
7691.882765,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
7894.300732500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
8096.718700000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
8299.1366675,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
8501.554635,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
8703.9726025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
8906.390570000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
9108.808537500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
9311.226505,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
9513.6444725,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
9716.06244,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
9918.480407500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
10120.898375,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
10323.3163425,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
10525.734310000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
10728.152277500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
10930.570245,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
11132.988212500002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
11335.406180000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
11537.8241475,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
11740.242115,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
11942.6600825,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
12145.07805,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
12347.4960175,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
12549.913985000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
12752.3319525,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
12954.749920000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
13157.167887500002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
13359.585855000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
13562.003822500003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
13764.421790000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
13966.8397575,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
14169.257725,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
14371.6756925,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
14574.09366,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
14776.5116275,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
14978.929595000001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
15181.347562500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
15383.76553,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
15586.183497500002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
15788.601465000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
15991.019432500001,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
16193.437400000003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
16395.855367500004,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
16598.273335,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
16800.6913025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
17003.10927,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
17205.527237500002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
17407.945205,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
17610.3631725,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
17812.781140000003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
18015.1991075,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
18217.617075000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
18420.035042500003,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
18622.45301,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
18824.870977500002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
19027.288945,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
19229.7069125,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
19432.12488,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
19634.5428475,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
19836.960815000002,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
20039.3787825,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
20241.79675,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633


==> plots_data/isic/merged_evaluation_results_lpips.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.036101083032490974,0.039711191335740074,0.0,0.0,0.0,0.0
0.009144609552500018,0.10469314079422383,0.09025270758122744,0.0,0.0,0.0,0.0
0.018289219105000035,0.1371841155234657,0.12274368231046931,0.0,0.0,0.0,0.0
0.02743382865750005,0.15162454873646208,0.1444043321299639,0.0,0.0,0.0,0.0
0.03657843821000007,0.18411552346570398,0.18411552346570398,0.0,0.0,0.0,0.0
0.04572304776250009,0.20577617328519857,0.22021660649819494,0.0,0.0,0.0,0.0
0.0548676573150001,0.21660649819494585,0.23826714801444043,0.0,0.0,0.0,0.0
0.06401226686750013,0.2527075812274368,0.2924187725631769,0.0,0.0,0.0,0.0
0.07315687642000014,0.2815884476534296,0.3285198555956679,0.0036101083032490976,0.0,0.0,0.0
0.08230148597250016,0.3176895306859206,0.36101083032490977,0.007220216606498195,0.0,0.0,0.0
0.09144609552500017,0.34657039711191334,0.3935018050541516,0.007220216606498195,0.0,0.0,0.0
0.10059070507750019,0.37184115523465705,0.4043321299638989,0.010830324909747292,0.0,0.0,0.0036101083032490976
0.1097353146300002,0.4043321299638989,0.4368231046931408,0.01444043321299639,0.0,0.0,0.0036101083032490976
0.11887992418250022,0.4332129963898917,0.4657039711191336,0.018050541516245487,0.0,0.0,0.007220216606498195
0.12802453373500025,0.45126353790613716,0.49097472924187724,0.021660649819494584,0.0,0.0,0.010830324909747292
0.13716914328750024,0.48014440433212996,0.5054151624548736,0.032490974729241874,0.0,0.0,0.01444043321299639
0.14631375284000028,0.5054151624548736,0.5306859205776173,0.036101083032490974,0.0,0.0,0.018050541516245487
0.1554583623925003,0.51985559566787,0.5451263537906137,0.039711191335740074,0.0,0.0,0.02527075812274368
0.16460297194500031,0.5451263537906137,0.5595667870036101,0.039711191335740074,0.0,0.0,0.032490974729241874
0.17374758149750033,0.5451263537906137,0.5740072202166066,0.05776173285198556,0.0,0.0,0.036101083032490974
0.18289219105000035,0.555956678700361,0.5848375451263538,0.061371841155234655,0.0,0.0,0.05776173285198556
0.19203680060250036,0.5740072202166066,0.5956678700361011,0.06498194945848375,0.0,0.0,0.06859205776173286
0.20118141015500038,0.5812274368231047,0.6028880866425993,0.08664259927797834,0.0,0.0,0.09386281588447654
0.2103260197075004,0.5956678700361011,0.6101083032490975,0.09747292418772563,0.0,0.0,0.10469314079422383
0.2194706292600004,0.6028880866425993,0.6137184115523465,0.11552346570397112,0.0,0.0,0.11552346570397112
0.22861523881250043,0.6064981949458483,0.6173285198555957,0.13357400722021662,0.0,0.0,0.1552346570397112
0.23775984836500044,0.6064981949458483,0.628158844765343,0.15162454873646208,0.0,0.0,0.17689530685920576
0.24690445791750049,0.6101083032490975,0.628158844765343,0.15162454873646208,0.0036101083032490976,0.0036101083032490976,0.20577617328519857
0.2560490674700005,0.6137184115523465,0.6353790613718412,0.16606498194945848,0.0036101083032490976,0.0036101083032490976,0.23104693140794225
0.26519367702250046,0.6137184115523465,0.6389891696750902,0.18411552346570398,0.0036101083032490976,0.0036101083032490976,0.2563176895306859
0.2743382865750005,0.6137184115523465,0.6425992779783394,0.20577617328519857,0.0036101083032490976,0.0036101083032490976,0.27075812274368233
0.28348289612750055,0.6137184115523465,0.6462093862815884,0.22743682310469315,0.007220216606498195,0.0036101083032490976,0.30685920577617326
0.29262750568000057,0.6137184115523465,0.6534296028880866,0.23104693140794225,0.007220216606498195,0.007220216606498195,0.33574007220216606
0.3017721152325006,0.6137184115523465,0.6534296028880866,0.24187725631768953,0.018050541516245487,0.007220216606498195,0.36101083032490977
0.3109167247850006,0.6137184115523465,0.6534296028880866,0.27075812274368233,0.02527075812274368,0.007220216606498195,0.37906137184115524
0.32006133433750056,0.6137184115523465,0.6534296028880866,0.3285198555956679,0.032490974729241874,0.007220216606498195,0.41155234657039713
0.32920594389000063,0.6137184115523465,0.6570397111913358,0.36462093862815886,0.036101083032490974,0.010830324909747292,0.4259927797833935
0.33835055344250065,0.6137184115523465,0.6606498194945848,0.3935018050541516,0.05054151624548736,0.010830324909747292,0.4368231046931408
0.34749516299500066,0.6137184115523465,0.6606498194945848,0.4151624548736462,0.06859205776173286,0.010830324909747292,0.44765342960288806
0.3566397725475007,0.6137184115523465,0.6606498194945848,0.44765342960288806,0.08664259927797834,0.021660649819494584,0.4584837545126354
0.3657843821000007,0.6137184115523465,0.6606498194945848,0.49097472924187724,0.09747292418772563,0.02527075812274368,0.4657039711191336
0.37492899165250065,0.6137184115523465,0.6606498194945848,0.516245487364621,0.1263537906137184,0.02527075812274368,0.47653429602888087
0.3840736012050007,0.6137184115523465,0.6606498194945848,0.5342960288808665,0.15162454873646208,0.02888086642599278,0.48014440433212996
0.39321821075750074,0.6137184115523465,0.6606498194945848,0.5595667870036101,0.18050541516245489,0.032490974729241874,0.48014440433212996
0.40236282031000076,0.6173285198555957,0.6642599277978339,0.6028880866425993,0.21660649819494585,0.039711191335740074,0.48014440433212996
0.4115074298625008,0.6173285198555957,0.6642599277978339,0.6209386281588448,0.2490974729241877,0.04332129963898917,0.48375451263537905
0.4206520394150008,0.6173285198555957,0.6642599277978339,0.6425992779783394,0.296028880866426,0.04693140794223827,0.48375451263537905
0.4297966489675008,0.6173285198555957,0.6642599277978339,0.6606498194945848,0.3285198555956679,0.04693140794223827,0.48736462093862815
0.4389412585200008,0.6173285198555957,0.6642599277978339,0.6750902527075813,0.36823104693140796,0.05415162454873646,0.49458483754512633
0.44808586807250084,0.6173285198555957,0.6642599277978339,0.6859205776173285,0.40794223826714804,0.06498194945848375,0.49458483754512633
0.45723047762500085,0.6173285198555957,0.6642599277978339,0.7003610108303249,0.4584837545126354,0.06859205776173286,0.49458483754512633
0.46637508717750087,0.6173285198555957,0.6642599277978339,0.703971119133574,0.5054151624548736,0.06859205776173286,0.49458483754512633
0.4755196967300009,0.6173285198555957,0.6642599277978339,0.7220216606498195,0.5595667870036101,0.06859205776173286,0.49458483754512633
0.4846643062825009,0.6173285198555957,0.6678700361010831,0.740072202166065,0.5956678700361011,0.07581227436823104,0.49458483754512633
0.49380891583500097,0.6173285198555957,0.6678700361010831,0.7617328519855595,0.631768953068592,0.07581227436823104,0.49458483754512633
0.5029535253875009,0.6173285198555957,0.6678700361010831,0.7725631768953068,0.6787003610108303,0.08303249097472924,0.49458483754512633
0.512098134940001,0.6173285198555957,0.6678700361010831,0.779783393501805,0.7184115523465704,0.09747292418772563,0.49458483754512633
0.521242744492501,0.6173285198555957,0.6678700361010831,0.779783393501805,0.7545126353790613,0.09747292418772563,0.49458483754512633
0.5303873540450009,0.6173285198555957,0.6678700361010831,0.7833935018050542,0.7906137184115524,0.10830324909747292,0.49458483754512633
0.539531963597501,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8158844765342961,0.15162454873646208,0.49458483754512633
0.548676573150001,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8339350180505415,0.1624548736462094,0.49458483754512633
0.557821182702501,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8483754512635379,0.18050541516245489,0.49458483754512633
0.5669657922550011,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8700361010830325,0.20577617328519857,0.49458483754512633
0.5761104018075011,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8916967509025271,0.22021660649819494,0.49458483754512633
0.5852550113600011,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.9025270758122743,0.24548736462093862,0.49458483754512633
0.5943996209125011,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.9314079422382672,0.2490974729241877,0.49458483754512633
0.6035442304650012,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.9314079422382672,0.26714801444043323,0.49458483754512633
0.6126888400175011,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.9350180505415162,0.296028880866426,0.49458483754512633
0.6218334495700012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9386281588447654,0.3140794223826715,0.49458483754512633
0.6309780591225012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9422382671480144,0.36101083032490977,0.49458483754512633
0.6401226686750011,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9494584837545126,0.38267148014440433,0.49458483754512633
0.6492672782275012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9602888086642599,0.4296028880866426,0.49458483754512633
0.6584118877800013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9602888086642599,0.4584837545126354,0.49458483754512633
0.6675564973325012,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9747292418772563,0.516245487364621,0.49458483754512633
0.6767011068850013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9747292418772563,0.5451263537906137,0.49458483754512633
0.6858457164375013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.5848375451263538,0.49458483754512633
0.6949903259900013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.6353790613718412,0.49458483754512633
0.7041349355425013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.6534296028880866,0.49458483754512633
0.7132795450950014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.6931407942238267,0.49458483754512633
0.7224241546475014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.7148014440433214,0.49458483754512633
0.7315687642000014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.776173285198556,0.49458483754512633
0.7407133737525015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8194945848375451,0.49458483754512633
0.7498579833050013,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8447653429602888,0.49458483754512633
0.7590025928575014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.8700361010830325,0.49458483754512633
0.7681472024100015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.8916967509025271,0.49458483754512633
0.7772918119625014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9061371841155235,0.49458483754512633
0.7864364215150015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9133574007220217,0.49458483754512633
0.7955810310675014,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.927797833935018,0.49458483754512633
0.8047256406200015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9350180505415162,0.49458483754512633
0.8138702501725015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9458483754512635,0.49458483754512633
0.8230148597250015,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9530685920577617,0.49458483754512633
0.8321594692775016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9530685920577617,0.49458483754512633
0.8413040788300016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9602888086642599,0.49458483754512633
0.8504486883825016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9638989169675091,0.49458483754512633
0.8595932979350016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9711191335740073,0.49458483754512633
0.8687379074875016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9711191335740073,0.49458483754512633
0.8778825170400016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9711191335740073,0.49458483754512633
0.8870271265925016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
0.8961717361450017,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9783393501805054,0.49458483754512633
0.9053163456975016,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633
0.9144609552500017,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9819494584837545,0.49458483754512633


==> plots_data/isic/merged_evaluation_results_ssim.csv <==
threshold,se,ne,nps,npn,gan,diffusion
0.0,0.036101083032490974,0.039711191335740074,0.0,0.0,0.0,0.0
0.008268921921646964,0.16967509025270758,0.16967509025270758,0.0,0.0,0.0,0.0
0.016537843843293928,0.23826714801444043,0.26714801444043323,0.0,0.0,0.0,0.0
0.024806765764940893,0.3104693140794224,0.3574007220216607,0.0,0.0,0.0,0.0
0.033075687686587855,0.4151624548736462,0.4151624548736462,0.0,0.0,0.0,0.0
0.04134460960823483,0.4404332129963899,0.4548736462093863,0.0,0.0,0.0,0.0
0.04961353152988179,0.48014440433212996,0.4981949458483754,0.0036101083032490976,0.0,0.0,0.018050541516245487
0.05788245345152876,0.5126353790613718,0.5342960288808665,0.0036101083032490976,0.0,0.0,0.04332129963898917
0.06615137537317571,0.5415162454873647,0.5595667870036101,0.010830324909747292,0.0,0.0,0.07581227436823104
0.07442029729482268,0.555956678700361,0.5848375451263538,0.018050541516245487,0.0,0.0036101083032490976,0.11552346570397112
0.08268921921646966,0.5667870036101083,0.6064981949458483,0.021660649819494584,0.0,0.010830324909747292,0.18050541516245489
0.09095814113811661,0.5884476534296029,0.6173285198555957,0.039711191335740074,0.0,0.01444043321299639,0.24187725631768953
0.09922706305976357,0.592057761732852,0.6173285198555957,0.05415162454873646,0.0,0.018050541516245487,0.3176895306859206
0.10749598498141054,0.5992779783393501,0.6353790613718412,0.07581227436823104,0.0,0.018050541516245487,0.35379061371841153
0.11576490690305752,0.6028880866425993,0.6425992779783394,0.09025270758122744,0.0,0.02888086642599278,0.3862815884476534
0.12403382882470446,0.6064981949458483,0.6425992779783394,0.11552346570397112,0.0,0.039711191335740074,0.40794223826714804
0.13230275074635142,0.6101083032490975,0.6462093862815884,0.1444043321299639,0.0,0.05776173285198556,0.4404332129963899
0.14057167266799842,0.6137184115523465,0.6534296028880866,0.1624548736462094,0.0,0.07220216606498195,0.45126353790613716
0.14884059458964535,0.6137184115523465,0.6534296028880866,0.19133574007220217,0.007220216606498195,0.07581227436823104,0.4584837545126354
0.15710951651129232,0.6137184115523465,0.6534296028880866,0.20938628158844766,0.010830324909747292,0.09025270758122744,0.4657039711191336
0.1653784384329393,0.6173285198555957,0.6534296028880866,0.22743682310469315,0.018050541516245487,0.10469314079422383,0.48014440433212996
0.17364736035458625,0.6173285198555957,0.6606498194945848,0.26353790613718414,0.021660649819494584,0.1263537906137184,0.48014440433212996
0.18191628227623322,0.6173285198555957,0.6606498194945848,0.30685920577617326,0.032490974729241874,0.15162454873646208,0.48014440433212996
0.19018520419788018,0.6173285198555957,0.6642599277978339,0.33935018050541516,0.04332129963898917,0.18772563176895307,0.48375451263537905
0.19845412611952715,0.6173285198555957,0.6642599277978339,0.38267148014440433,0.05776173285198556,0.21299638989169675,0.48375451263537905
0.2067230480411741,0.6173285198555957,0.6642599277978339,0.4332129963898917,0.07581227436823104,0.23826714801444043,0.48375451263537905
0.21499196996282108,0.6173285198555957,0.6678700361010831,0.4657039711191336,0.08664259927797834,0.2527075812274368,0.48375451263537905
0.22326089188446804,0.6173285198555957,0.6678700361010831,0.5018050541516246,0.10830324909747292,0.2743682310469314,0.48375451263537905
0.23152981380611504,0.6173285198555957,0.6678700361010831,0.516245487364621,0.1263537906137184,0.3140794223826715,0.48375451263537905
0.23979873572776195,0.6173285198555957,0.6678700361010831,0.5595667870036101,0.148014440433213,0.35379061371841153,0.48375451263537905
0.2480676576494089,0.6173285198555957,0.6678700361010831,0.5812274368231047,0.17689530685920576,0.3898916967509025,0.48736462093862815
0.2563365795710559,0.6173285198555957,0.6678700361010831,0.6064981949458483,0.20216606498194944,0.4259927797833935,0.48736462093862815
0.26460550149270284,0.6173285198555957,0.6678700361010831,0.6245487364620939,0.22743682310469315,0.44765342960288806,0.48736462093862815
0.27287442341434986,0.6173285198555957,0.6678700361010831,0.6425992779783394,0.2490974729241877,0.48736462093862815,0.49097472924187724
0.28114334533599683,0.6173285198555957,0.6678700361010831,0.6606498194945848,0.296028880866426,0.5090252707581228,0.49097472924187724
0.28941226725764374,0.6173285198555957,0.6678700361010831,0.6787003610108303,0.35018050541516244,0.5451263537906137,0.49097472924187724
0.2976811891792907,0.6173285198555957,0.6678700361010831,0.6895306859205776,0.37906137184115524,0.5776173285198556,0.49458483754512633
0.30595011110093767,0.6173285198555957,0.6678700361010831,0.7003610108303249,0.4007220216606498,0.5848375451263538,0.49458483754512633
0.31421903302258464,0.6173285198555957,0.6678700361010831,0.7111913357400722,0.4187725631768953,0.5992779783393501,0.49458483754512633
0.3224879549442316,0.6173285198555957,0.6678700361010831,0.7184115523465704,0.4548736462093863,0.6173285198555957,0.49458483754512633
0.3307568768658786,0.6173285198555957,0.6678700361010831,0.7220216606498195,0.47653429602888087,0.6462093862815884,0.49458483754512633
0.33902579878752553,0.6173285198555957,0.6678700361010831,0.7328519855595668,0.4981949458483754,0.6714801444043321,0.49458483754512633
0.3472947207091725,0.6173285198555957,0.6678700361010831,0.7472924187725631,0.5126353790613718,0.7003610108303249,0.49458483754512633
0.35556364263081947,0.6173285198555957,0.6678700361010831,0.7581227436823105,0.5487364620938628,0.7111913357400722,0.49458483754512633
0.36383256455246643,0.6173285198555957,0.6678700361010831,0.7653429602888087,0.5956678700361011,0.7364620938628159,0.49458483754512633
0.3721014864741134,0.6173285198555957,0.6678700361010831,0.776173285198556,0.6245487364620939,0.7436823104693141,0.49458483754512633
0.38037040839576036,0.6173285198555957,0.6678700361010831,0.779783393501805,0.6425992779783394,0.7545126353790613,0.49458483754512633
0.3886393303174073,0.6173285198555957,0.6678700361010831,0.7833935018050542,0.6570397111913358,0.776173285198556,0.49458483754512633
0.3969082522390543,0.6173285198555957,0.6678700361010831,0.7833935018050542,0.6787003610108303,0.7906137184115524,0.49458483754512633
0.40517717416070126,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.6931407942238267,0.7978339350180506,0.49458483754512633
0.4134460960823482,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.7220216606498195,0.8086642599277978,0.49458483754512633
0.4217150180039952,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.7472924187725631,0.8267148014440433,0.49458483754512633
0.42998393992564216,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.7617328519855595,0.8375451263537906,0.49458483754512633
0.4382528618472891,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.7870036101083032,0.8483754512635379,0.49458483754512633
0.4465217837689361,0.6173285198555957,0.6678700361010831,0.7906137184115524,0.8014440433212996,0.855595667870036,0.49458483754512633
0.4547907056905831,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.8158844765342961,0.8808664259927798,0.49458483754512633
0.4630596276122301,0.6173285198555957,0.6678700361010831,0.7942238267148014,0.8231046931407943,0.8844765342960289,0.49458483754512633
0.47132854953387693,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8375451263537906,0.9025270758122743,0.49458483754512633
0.4795974714555239,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.851985559566787,0.9061371841155235,0.49458483754512633
0.48786639337717086,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8628158844765343,0.9133574007220217,0.49458483754512633
0.4961353152988178,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8700361010830325,0.9169675090252708,0.49458483754512633
0.5044042372204648,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8916967509025271,0.9205776173285198,0.49458483754512633
0.5126731591421118,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8916967509025271,0.927797833935018,0.49458483754512633
0.5209420810637587,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.8953068592057761,0.9314079422382672,0.49458483754512633
0.5292110029854057,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9061371841155235,0.9314079422382672,0.49458483754512633
0.5374799249070528,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9061371841155235,0.9314079422382672,0.49458483754512633
0.5457488468286997,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9097472924187726,0.9458483754512635,0.49458483754512633
0.5540177687503467,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9097472924187726,0.9602888086642599,0.49458483754512633
0.5622866906719937,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9205776173285198,0.9602888086642599,0.49458483754512633
0.5705556125936405,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9205776173285198,0.9602888086642599,0.49458483754512633
0.5788245345152875,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.927797833935018,0.9602888086642599,0.49458483754512633
0.5870934564369344,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9350180505415162,0.9638989169675091,0.49458483754512633
0.5953623783585814,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9458483754512635,0.9675090252707581,0.49458483754512633
0.6036313002802284,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9566787003610109,0.9711191335740073,0.49458483754512633
0.6119002222018753,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9602888086642599,0.9711191335740073,0.49458483754512633
0.6201691441235223,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9638989169675091,0.9711191335740073,0.49458483754512633
0.6284380660451693,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9711191335740073,0.9747292418772563,0.49458483754512633
0.6367069879668162,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9711191335740073,0.9819494584837545,0.49458483754512633
0.6449759098884632,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.9855595667870036,0.49458483754512633
0.6532448318101102,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.9855595667870036,0.49458483754512633
0.6615137537317572,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9783393501805054,0.9855595667870036,0.49458483754512633
0.6697826756534042,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.6780515975750511,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.686320519496698,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.694589441418345,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.702858363339992,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.7111272852616389,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.7193962071832859,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.7276651291049329,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9819494584837545,0.9855595667870036,0.49458483754512633
0.7359340510265798,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7442029729482268,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7524718948698738,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7607408167915207,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7690097387131677,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7772786606348147,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7855475825564616,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.7938165044781086,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.8020854263997556,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.8103543483214025,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.8186232702430495,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633
0.8268921921646964,0.6173285198555957,0.6678700361010831,0.7978339350180506,0.9855595667870036,0.9855595667870036,0.49458483754512633

